Game Theory to Study Interactions between Mobility Stakeholders

Increasing urbanization and exacerbation of sustainability goals threaten the operational efficiency of current transportation systems and confront cities with complex choices with huge impact on future generations. At the same time, the rise of private, profit-maximizing Mobility Service Providers leveraging public resources, such as ride-hailing companies, entangles current regulation schemes. This calls for tools to study such complex socio-technical problems. In this paper, we provide a game-theoretic framework to study interactions between stakeholders of the mobility ecosystem, modeling regulatory aspects such as taxes and public transport prices, as well as operational matters for Mobility Service Providers such as pricing strategy, fleet sizing, and vehicle design. Our framework is modular and can readily accommodate different types of Mobility Service Providers, actions of municipalities, and low-level models of customers choices in the mobility system. Through both an analytical and a numerical case study for the city of Berlin, Germany, we showcase the ability of our framework to compute equilibria of the problem, to study fundamental tradeoffs, and to inform stakeholders and policy makers on the effects of interventions. Among others, we show tradeoffs between customers satisfaction, environmental impact, and public revenue, as well as the impact of strategic decisions on these metrics.

==> data/AMoDShareCustomersRevenue.csv <==
0.911595656149401,0,25.4573499150927
0.91957846505417,0.0783894860722393,7.42820895493164
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.918581507835109,0.0768886917377527,12.6916334307285
0.919537235410755,0.0807197105575051,7.38151631905929
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.916504703985173,0.0642371980117554,17.0307674389994
0.919489374226131,0.0713179188722465,7.10935777320956
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
1.00373905012007,0.342750782629762,43.6579496609321
1.02033258309951,0.593604896001062,19.1852419072249
1.02037548644389,0.627659828321502,19.3777044433079
1.02194602409816,0.6469350240705,14.1206977906708
1.0264451465149,0.648483648028405,8.11341195427092
1.01292687082262,0.518688599861741,32.6238143275816
1.01809362493003,0.598978899936871,24.0156426457124
1.02025550395779,0.596790069261926,19.1293111788014
1.02192183794118,0.628278256653809,13.8918007760045
1.0264064371889,0.649450075813779,8.03746008533634
1.01539601393179,0.538861084264689,27.6911112571716
1.01996318701689,0.600052226560311,18.5440445232627
1.02171415703536,0.626429380239514,13.4220686988826
1.0263360452787,0.637829457522106,7.67318640206065
1.02662807516982,0.563,0
1.02662807516982,0.563,0
1.02662807516982,0.563,0
1.08560598485982,0.933935295227857,27.9845497243788
1.08784528799086,0.981919237993378,23.5483447537311
1.08984633306355,1.00135377587772,18.7967503878306
1.09711926291251,1.04459965561988,13.5813782447727
1.09834647866696,1.02214910360841,7.81687200041739
1.08301826445492,0.921985675013012,31.976292202967
1.08765480448193,0.936068329845778,23.2386315867502
1.08970330767532,0.967637019354305,18.5113560730055
1.08977327426149,1.00336341345902,18.6796169276191
1.09702847920895,1.04567849370923,13.4975231010183
1.09831561261178,1.02235719930499,7.74557218042995
1.08512660576792,0.928535484528639,26.7148215883924
1.08739528058947,0.935118619943597,22.5149278947726
1.09470712490398,0.986543187670296,17.9350371760803
1.09680603962965,1.01794871300717,12.9398838094733
1.09823263356855,1.01834673222977,7.46256956032209
1.16451446439681,1.37190369107363,13.2095940415368
1.16445046790727,1.37171941411856,13.1071411069327
1.18679949655071,1.45500942917703,19.6056592495773
1.18841336658929,1.42930944077285,14.1767385065022
1.18842751313527,1.44967823862717,14.3122571252046
1.18969237280642,1.38254992575199,8.12444694438398
1.184740852851,1.40442106312066,24.1580094407729
1.18664815525344,1.420480149584,19.26919705885
1.1867340667245,1.45432483199246,19.4002767470022
1.18838492068524,1.42883580970272,14.0435056871689
1.18966695351371,1.38267511171014,8.01544622128758
1.18641556881191,1.4060993403467,18.5049029598946
1.18823305255573,1.39769964368423,13.4085847054416
1.18823973906349,1.41889646968865,13.4909165121741
1.19748053669518,1.44867231413467,7.61879876070927
1.22441325563568,1.62872122370933,17.7091898469093
1.23599527427442,1.7122264113817,12.6791905949268
1.23749023642628,1.64991497159567,7.08398462380972
1.22432625114655,1.62865984438021,17.5852000388662
1.23595597681812,1.71071020724994,12.5867944965191
1.23744316613207,1.64909861098177,7.02060668595638
1.23366617996427,1.65000820357308,16.8327853532721
1.23372523118905,1.68537323960827,16.906718182086
1.23576591449193,1.67592306922455,12.1413422147421
1.23580447017909,1.69870529617766,12.2141256010521
1.23733538349091,1.64471118638241,6.8507640610244
1.26167290605038,1.80622618169575,13.8187102942457
1.26161173353755,1.78339351255002,13.5634533742579
1.26163390651092,1.80451916592704,13.6680058141107
1.26145825994424,1.77109617917938,13.0991376490844
1.27764926375076,1.85113126000638,19.7792586832548
1.27749812184918,1.81557168940152,19.4015496377381
1.27759072781951,1.84865656283706,19.507864521083
1.29380581216833,1.93734445192026,17.1191549697534
1.2957770108639,1.92782846371092,12.4053309421821
1.29374413490738,1.93624605748034,17.0146400301119
1.29563093181758,1.9030372622542,12.1717852936397
1.29568458269254,1.92585804186991,12.2884072572951
1.29344848051579,1.88184767917579,16.4338348282193
1.2935481721498,1.91887760184986,16.5087839940733
1.29544280893982,1.89242709805945,11.8818136498527
1.29706065083408,1.82961108500215,6.64532714213762
1.31765682852178,2.06019100804372,23.3046388181667
1.31964263638577,2.0462943857126,18.587164011146
1.32147109610917,1.99754683278322,13.4374239592729
1.31758386568018,2.05895558861585,23.0605643765747
1.31955346442776,2.04405696399302,18.3998461497112
1.32140811873434,1.99584881562468,13.2626681707801
1.31921962816409,1.99122149141385,17.6499509258847
1.3211511949275,1.98609355254778,12.8405155296448
1.33540726048528,2.06494067489551,24.1515671806307
1.33732469243192,2.04638062557566,19.2801099726617
1.33530752406662,2.06346444148306,23.84310758959
1.34619075202916,2.07585952706665,24.6177307444986
1.06394922653102,0.838803070812575,23.3658627642589
1.06593665099641,0.86751692567048,18.6935125108369
1.06753605975158,0.890803800783347,13.7489995010757
1.07251930997442,0.899797295460775,7.98218904887738
1.05585890784946,0.72060463755887,35.3265251494581
1.06143987271943,0.835606763228024,27.5466779706562
1.0638083461949,0.842538390403684,23.264138685435
1.06588760177849,0.870584887823184,18.5806079858262
1.06748674971783,0.892654913330222,13.6410342949413
1.07247932607548,0.900491798793475,7.90234095355142
1.05837295732547,0.747033034221657,30.6722008767123
1.0655777387146,0.834203362847952,17.8361700475243
1.07105414867821,0.882179083997187,12.9825310239591
1.07243089154167,0.888402812626429,7.52808113803685
1.07259250606406,0.81305,0
1.07259250606406,0.81305,0
1.07259250606406,0.81305,0
1.11006543399676,1.08229156481924,17.9130242079235
1.1150130759724,1.14032400959422,18.0183939214741
1.11671507953465,1.13902693179953,13.102203239869
1.11671638771679,1.16131933708925,13.2736598543979
1.11785401583604,1.13792519782511,7.79559563106506
1.11484886254674,1.10615434338491,17.695187194608
1.11665303620112,1.14023360659535,13.0155587905024
1.11781713568895,1.13844111991225,7.70643055644205
1.11445054860356,1.10272159339603,17.1200109473354
1.11641155976535,1.13512567474356,12.5341832739613
1.11772881010678,1.13501241619157,7.40087316161561
1.15031736436667,1.18838002034587,32.9846373705398
1.15242460190699,1.25451336123954,28.9151326741548
1.16634341548623,1.36078319770713,14.3645881955393
1.15019946823757,1.19339681200871,32.793301206561
1.15239471776329,1.25898524260724,28.6628613525609
1.16629681140684,1.36058588142875,14.2187304431378
1.15680986710134,1.30977104653899,21.3612851007304
1.15885512629591,1.34410517806713,17.1365418075185
1.16058223410521,1.37027766399981,12.7092769480285
1.16176606553108,1.34825388297078,7.56815070422907
1.14327559020967,1.18624383980673,32.7356701783575
1.15666764713765,1.31231315875345,21.2062512712975
1.15875968507773,1.34589037070639,16.9884897333479
1.16050118552671,1.34690765752593,12.392840143353
1.16051043205282,1.370850455267,12.5818713089933
1.16173914125803,1.34866419150236,7.46353897274865
1.15838900921977,1.30165771789839,16.2837557597581
1.15841773359205,1.33908005992158,16.4363373417183
1.16031617055507,1.341046588561,11.9668742556863
1.16164163068857,1.34531027914561,7.16910860573931
1.20881207309701,1.59599534410961,19.2108592342354
1.25895684877234,1.76211732504944,14.4775056588967
1.25891179289028,1.74031361343638,14.199559559633
1.25891758576859,1.7611382989267,14.2927841105534
1.25877664373807,1.72917300609392,13.6146112079565
1.26012153596313,1.67483019536306,7.7793688639908
1.20062896610146,1.55085003360487,16.5685336274871
1.20237476967387,1.54227437269003,12.1350961797914
1.20241733183101,1.56618305994582,12.3676277594063
1.20363847336551,1.52078657063691,7.33633216174151
1.19851754491099,1.5285179986972,20.3931625223262
1.20051457163385,1.55159257681896,16.4059569445174
1.20230303343411,1.54249877473212,12.0117972768775
1.2036098239491,1.52102502610598,7.23724134885131
1.20022191641117,1.50399279362179,15.6549426685385
1.20211505643672,1.51038249180692,11.432339041387
1.20212196273821,1.53443830598615,11.591888435271
1.20948189276141,1.58544356222944,6.76244132720097
1.24877734864966,1.76264634016141,23.1075568445305
1.25063663309544,1.77001834964534,18.631337282499
1.25219184632735,1.74566770017005,13.6413289644894
1.25222158745832,1.76666583096159,13.8446454623558
1.26213830446382,1.79752721981957,7.77603755537305
1.24867161517192,1.76382703725716,22.8307342710655
1.25053082027377,1.76978494220186,18.3853946814132
1.25215903235727,1.74530217611717,13.473623259764
1.26213499736446,1.79740002992878,7.6635258837601
1.25194829561114,1.71420403173647,12.7675756815692
1.25195845643978,1.73632614394774,12.9037614376741
1.26203394442538,1.79304818921814,7.39384908817035
1.28850407375587,1.86704819253614,19.5334923777066
1.30266554156877,1.96464353455231,14.2368242025182
1.28843683947203,1.86623015863441,19.2339607957971
1.30263750376876,1.96359167732147,14.0287184398046
1.30074799311763,1.95544343039054,18.2785783665963
1.30243618933084,1.93214761638804,13.3668044362535
1.30246502245836,1.95331321453667,13.4448599216374
1.33198044087681,2.01508334018484,19.6609565410859
1.33192837900369,2.012838071462,19.3756736741714
0.919554308174201,0.0887166792616937,7.46219525589871
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.914442999026682,0.0546646761582116,21.6114457148607
0.91676778375126,0.079921748210854,17.3813811715417
0.918537683865658,0.101325397695677,12.7552089812564
0.919548072291601,0.0871671557481797,7.12406911567828
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.91822868992977,0.0817357116554339,12.3036296200522
0.919464037831891,0.0817951061764657,7.12111901511902
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
0.919377890178387,0,0
1.00373896017785,0.342750641217592,43.6579669037316
1.018258219236,0.605701531039688,24.1621662914227
1.02035114720681,0.629191460395302,19.2650216981509
1.02038318419959,0.662346750142971,19.4469289145893
1.02193462301523,0.668813427864732,14.1690863728576
1.02646803223338,0.649838836055777,8.06721830446945
1.01002922187762,0.479941388232649,36.564243451871
1.01566302859468,0.563895184228808,28.4857517831514
1.01810695532875,0.61102330803193,24.0678020317995
1.02025982752087,0.633168507526571,19.1731441629528
1.02190764014052,0.651062934891932,13.9312416262643
1.02643203867809,0.650755677175964,7.99672673999217
1.0126926262447,0.506697600908311,31.9942878592094
1.01783801754403,0.572512779827119,23.1635615198057
1.01993052670609,0.601173739012663,18.4342845676345
1.02171246836009,0.627672882893312,13.3391083539607
1.02631431678668,0.647703765136736,7.6859190033795
1.08322150407454,0.934757332452434,32.1675782921309
1.08987146665051,1.03700189087115,18.8653539190271
1.09712082658582,1.06721425097744,13.630676953636
1.08538627548833,0.938954009661296,27.7065623589584
1.08768371712819,0.986270320476337,23.2928818603957
1.08972348181766,1.00447508779249,18.5635452008078
1.09702046753873,1.06833502161093,13.5296742462023
1.09833639625636,1.02362972281857,7.69442428602267
1.08514987621084,0.943369917421301,26.7081409798324
1.09466750458639,1.02093395338453,17.912848772906
1.09679365073723,1.01888374292647,12.870667075684
1.09679411507178,1.04029292935689,12.9423289629415
1.09825782326867,1.01947974834019,7.41820631697072
1.16633100845302,1.4072766211442,18.0464144835957
1.16452224152686,1.39511771879558,13.2632510553177
1.16260442539582,1.39824560688248,18.0829165160819
1.18683158772338,1.48980705638415,19.6593952381754
1.1884191289155,1.45177858613963,14.2306897095068
1.18843128836432,1.4712973566631,14.3587097600121
1.18266467400777,1.41916839891488,28.6825189654032
1.18478306225021,1.45297179421076,24.1787958667473
1.18667586371243,1.45579752632586,19.3039842715922
1.18675701869898,1.48880627247162,19.425972502858
1.18838579698876,1.45103647733071,14.0806816671044
1.18969102882466,1.3840224967548,7.94427141883722
1.18635825355645,1.4069061969055,18.4297541929399
1.18642134517731,1.4401749033344,18.4895858692305
1.18822557209015,1.42010461023271,13.4283220976627
1.1882368063508,1.44093718209087,13.5064307106397
1.19749199105732,1.44946601477812,7.57787699657238
1.22834297038538,1.6922163840193,22.0363098107836
1.23169877904893,1.69810446670342,17.4358334963779
1.23601024455712,1.73618958682033,12.7284557342719
1.22435322273248,1.6655123341427,17.6321834406367
1.2359645291905,1.73412439162828,12.6174697835049
1.23367955162451,1.68583140968579,16.8383706767161
1.23372898707077,1.72072027881666,16.9146728342692
1.23577768408773,1.69951396283302,12.1626739998827
1.23581277753082,1.72172332645933,12.2300248759106
1.24861675428024,1.75745870335258,19.2448675121495
1.26165151871055,1.80791932124497,13.7412577578831
1.26161843314036,1.80625109818682,13.5969961887041
1.25948617997095,1.79285680602742,18.03248880783
1.26143369389058,1.77230820433071,13.0348348298202
1.26145970117538,1.79336080772752,13.1203023889116
1.27768400277469,1.88539134935857,19.829265144961
1.27753257532388,1.8504933877043,19.4302131186886
1.27725761927797,1.83002167456512,18.6236471382107
1.29816880255262,2.00416556240449,21.3246967887932
1.29385015713851,1.97523389005026,17.1806174396437
1.29574012963957,1.92944177471139,12.3180181448921
1.29806898505503,2.00552243649005,21.2013582313056
1.29377893815431,1.97353376796215,17.0610274668601
1.29564803050715,1.92738605068481,12.2121511205465
1.29348148835479,1.91902532104913,16.4456954735473
1.29356694863761,1.95528028086459,16.5211537727027
1.2954460318275,1.91635201547651,11.9121086040778
1.31772540222732,2.10917839005673,23.3617285806336
1.31968582358457,2.08221437525734,18.6497182245248
1.31958983647618,2.07919039231902,18.4309442523376
1.31527943864964,2.01060027259093,26.0962567889177
1.3172588744766,2.03294142005915,22.0548728414203
1.32112230243959,1.98751284091315,12.7661370610499
1.34087331691744,2.13026970279579,28.3735787161292
1.3354696195208,2.11367492024554,24.2158989364957
1.3407720865157,2.13204699856765,28.0213055522376
1.33537907927816,2.11122266232169,23.8661929055898
1.06398780084588,0.887986642026062,23.4729720609361
1.06596137777001,0.903498462452623,18.7778378439005
1.06753107426753,0.913395734561784,13.8118296509519
1.07254629118528,0.901186317985315,7.92458885689443
1.05876492784338,0.782625292325516,31.5756039125613
1.06147097822194,0.85139674912277,27.6063264490318
1.06585091845604,0.871563690173724,18.4406362096384
1.06589722758479,0.907035276079209,18.6400159960118
1.06748151039152,0.915390647294586,13.6860948269552
1.0725056731442,0.90183635617637,7.85079755383952
1.05553981151379,0.701405185429005,34.6233004705991
1.06098709174056,0.797326858454797,26.5296304950306
1.06340984843302,0.846587266875203,22.2540169176995
1.07102920954921,0.904788521842845,12.9846363927859
1.07240422625381,0.898474201989465,7.54809808969051
1.10819330467861,1.0994964583949,22.3808485395564
1.11009558125292,1.11990368210684,18.0113541169096
1.11502674795795,1.17674471992697,18.0990121988425
1.11671468261364,1.18424567116,13.3352828231469
1.11788109523076,1.13924497898126,7.72547817579391
1.10808771464439,1.10263859347201,22.2323052942579
1.11485527420035,1.14404024794677,17.7542527939292
1.11664853896536,1.16393808379461,13.0632826783052
1.11784162478372,1.13978271332064,7.64060265586244
1.1143943917033,1.13898306686196,17.1264057630889
1.11639021092869,1.15775900252958,12.5513641517175
1.1177568568766,1.13612841262996,7.34356751494453
1.15041652681023,1.26388044964861,33.0794175274844
1.15251305004327,1.31603343099128,28.9975199089872
1.16634636189631,1.38269338286934,14.4181330737629
1.14791506802762,1.18938537397786,36.6858334318071
1.15027382651997,1.2698494060654,32.8162075042623
1.1662956751785,1.38242845473252,14.2532923402408
1.14916489068831,1.21877443415807,32.8930320233199
1.15887704933019,1.3822101301338,17.2275268640237
1.16059099748465,1.39420157670445,12.7836824205903
1.16178555942106,1.34968522860369,7.48356286187367
1.14335314216679,1.21028797535996,32.8135294518588
1.15669059262472,1.36460528309382,21.2861621420719
1.15876658765393,1.38395497870329,17.0619991614026
1.16050020356662,1.37163160817717,12.4562778147334
1.16050891641529,1.39488917315413,12.635416449288
1.16176030486844,1.35002410442826,7.38564942636226
1.15614223152661,1.30675771698096,20.3492980371782
1.15837542466554,1.33917400192117,16.3056628602051
1.16029810589381,1.34139428029442,11.87019179569
1.16030019054512,1.3648723086046,12.0003762355722
1.16165835369941,1.34651304217943,7.10326510025159
1.2069457567617,1.59061116770579,23.7699136108823
1.2087514376428,1.59743680034537,19.0964855347506
1.20884385174116,1.63117752760371,19.2821710906258
1.21029773215247,1.59481292012981,14.0837469416958
1.20685408472544,1.59282412127048,23.4681154706608
1.2086779689685,1.59733205568797,18.8740962957708
1.21025514281529,1.59434153033066,13.8972437495755
1.2083630442742,1.58337709619902,18.0230021108854
1.19846602108448,1.54139020846214,24.3834644970104
1.20066025626647,1.58944470416864,16.6655835069962
1.20239113673508,1.5672996469629,12.2221475333809
1.20365457535643,1.52220786813404,7.24459172257511
1.19844910954637,1.54453135984863,24.1523889512732
1.19856034061792,1.58101471630102,20.4693669323618
1.20052972325762,1.59017223188416,16.4717942573111
1.20231003984991,1.56743343921747,12.0800207306688
1.20362912588319,1.52237780557898,7.14637691082839
1.19804406560526,1.51879749906247,19.5645511640639
1.20023097799355,1.54173535319095,15.6797277748654
1.20210237724999,1.53497833657864,11.4832162309397
1.20212027773506,1.55854054068781,11.6327236970365
1.20949228683433,1.58624174904538,6.6930136710309
1.24676311435276,1.78728274960175,27.3076829932996
1.24883242750347,1.81264205820868,23.2014421614434
1.25067944606092,1.80633455880657,18.7187764719607
1.25220279219718,1.76884246145561,13.7195079981204
1.25222931125569,1.7888348925364,13.9169502068057
1.24666029874789,1.78969180280022,26.9554416960219
1.24870862536781,1.81344844413403,22.8875486842014
1.25056293760603,1.8056871468683,18.4482920844294
1.25216084013388,1.76834758787745,13.5320676250282
1.24827556163118,1.74641182658047,21.59482857305
1.25194424165095,1.73756933694246,12.8065371562002
1.25195100238099,1.75917969582713,12.9453411983489
1.26204671454001,1.7939886320194,7.33182067319081
1.29181490223614,1.94960516350811,28.3081790816627
1.28671046856128,1.9280636843294,24.3964573119999
1.28854296741984,1.90164542806118,19.6106535331955
1.28463459873164,1.92353142428175,28.2598444868475
1.28846627051053,1.90075548733895,19.2789343591369
1.30263215298567,1.96494901333216,13.9458413451208
1.30070193619585,1.95584562160243,18.1965577733791
1.30074781428659,1.989921924325,18.2924916703078
1.30243712055384,1.95470494443081,13.3867401487655
1.3302054241016,2.08311013148425,24.6461595269251


==> data/AMoDShareEmissionsCustomers.csv <==
2.91090617163394,0.911595656149401,25.4573499150927
0.374910612833081,0.91957846505417,7.42820895493164
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.792851493379924,0.918581507835109,12.6916334307285
0.376664171392111,0.919537235410755,7.38151631905929
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
1.70318111514706,0.916504703985173,17.0307674389994
0.388464291681495,0.919489374226131,7.10935777320956
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
5.14967044877138,1.00373905012007,43.6579496609321
1.19532638371407,1.02033258309951,19.1852419072249
1.17268392137528,1.02037548644389,19.3777044433079
0.78088225735097,1.02194602409816,14.1206977906708
0.37871607426441,1.0264451465149,8.11341195427092
3.3492360232091,1.01292687082262,32.6238143275816
2.18833887876324,1.01809362493003,24.0156426457124
1.1958546529976,1.02025550395779,19.1293111788014
0.796605283093177,1.02192183794118,13.8918007760045
0.379730651868851,1.0264064371889,8.03746008533634
2.80520447855432,1.01539601393179,27.6911112571716
1.20761228607187,1.01996318701689,18.5440445232627
0.806214680959067,1.02171415703536,13.4220686988826
0.391645312082789,1.0263360452787,7.67318640206065
0.0841912057218879,1.02662807516982,0
0.0841912057218879,1.02662807516982,0
0.0841912057218879,1.02662807516982,0
2.03447933809508,1.08560598485982,27.9845497243788
1.62531873863421,1.08784528799086,23.5483447537311
1.24150736757278,1.08984633306355,18.7967503878306
0.805206933920339,1.09711926291251,13.5813782447727
0.440963097281245,1.09834647866696,7.81687200041739
3.36518566313931,1.08301826445492,31.976292202967
1.65380309234794,1.08765480448193,23.2386315867502
1.26393082241844,1.08970330767532,18.5113560730055
1.24237254781225,1.08977327426149,18.6796169276191
0.806414287875551,1.09702847920895,13.4975231010183
0.441401068799272,1.09831561261178,7.74557218042995
2.84198555267011,1.08512660576792,26.7148215883924
1.66777145110455,1.08739528058947,22.5149278947726
1.2281730341791,1.09470712490398,17.9350371760803
0.825846468213934,1.09680603962965,12.9398838094733
0.445035819543408,1.09823263356855,7.46256956032209
0.894156320131263,1.16451446439681,13.2095940415368
0.894119622288932,1.16445046790727,13.1071411069327
1.2649958220921,1.18679949655071,19.6056592495773
0.919565873585347,1.18841336658929,14.1767385065022
0.905265312847856,1.18842751313527,14.3122571252046
0.582202140602075,1.18969237280642,8.12444694438398
1.65337851678604,1.184740852851,24.1580094407729
1.28737030947317,1.18664815525344,19.26919705885
1.26667576959945,1.1867340667245,19.4002767470022
0.920308862358817,1.18838492068524,14.0435056871689
0.582740622645735,1.18966695351371,8.01544622128758
1.29415537888702,1.18641556881191,18.5049029598946
0.939112173449634,1.18823305255573,13.4085847054416
0.926306503750266,1.18823973906349,13.4909165121741
0.509644668446019,1.19748053669518,7.61879876070927
1.38637172749646,1.22441325563568,17.7091898469093
0.923134410671451,1.23599527427442,12.6791905949268
0.579712306953883,1.23749023642628,7.08398462380972
1.38621552726727,1.22432625114655,17.5852000388662
0.921427623876582,1.23595597681812,12.5867944965191
0.579635499439404,1.23744316613207,7.02060668595638
1.32059214647752,1.23366617996427,16.8327853532721
1.30330179153511,1.23372523118905,16.906718182086
0.935837644551112,1.23576591449193,12.1413422147421
0.922436762124986,1.23580447017909,12.2141256010521
0.580551151975748,1.23733538349091,6.8507640610244
0.92880719132909,1.26167290605038,13.8187102942457
0.941996941339684,1.26161173353755,13.5634533742579
0.92818897143319,1.26163390651092,13.6680058141107
0.945347795290988,1.26145825994424,13.0991376490844
1.29873754954238,1.27764926375076,19.7792586832548
1.32000332011314,1.27749812184918,19.4015496377381
1.29909253626397,1.27759072781951,19.507864521083
1.41379909218413,1.29380581216833,17.1191549697534
1.04336137473948,1.2957770108639,12.4053309421821
1.41210549725356,1.29374413490738,17.0146400301119
1.05518258079428,1.29563093181758,12.1717852936397
1.04114779049681,1.29568458269254,12.2884072572951
1.42697486707773,1.29344848051579,16.4338348282193
1.40827388756283,1.2935481721498,16.5087839940733
1.05322126199165,1.29544280893982,11.8818136498527
0.71235970870544,1.29706065083408,6.64532714213762
1.76344444492022,1.31765682852178,23.3046388181667
1.4091168340899,1.31964263638577,18.587164011146
1.06488715770415,1.32147109610917,13.4374239592729
1.76131425384268,1.31758386568018,23.0605643765747
1.40704552887087,1.31955346442776,18.3998461497112
1.06410120462619,1.32140811873434,13.2626681707801
1.42565598090431,1.31921962816409,17.6499509258847
1.06571349106204,1.3211511949275,12.8405155296448
1.79116174203762,1.33540726048528,24.1515671806307
1.44173765087455,1.33732469243192,19.2801099726617
1.79186420321205,1.33530752406662,23.84310758959
1.79895478139485,1.34619075202916,24.6177307444986
1.62314447789627,1.06394922653102,23.3658627642589
1.21792963444422,1.06593665099641,18.6935125108369
0.817925434867079,1.06753605975158,13.7489995010757
0.396954683889387,1.07251930997442,7.98218904887738
4.00613029585399,1.05585890784946,35.3265251494581
2.80573282517014,1.06143987271943,27.5466779706562
1.62428077830688,1.0638083461949,23.264138685435
1.21942848794562,1.06588760177849,18.5806079858262
0.820673466889365,1.06748674971783,13.6410342949413
0.397660761900892,1.07247932607548,7.90234095355142
3.45375335431879,1.05837295732547,30.6722008767123
1.25401630883881,1.0655777387146,17.8361700475243
0.808625247031258,1.07105414867821,12.9825310239591
0.410633064204181,1.07243089154167,7.52808113803685
0.0963197861795947,1.07259250606406,0
0.0963197861795947,1.07259250606406,0
0.0963197861795947,1.07259250606406,0
1.28450193447097,1.11006543399676,17.9130242079235
1.21365065404147,1.1150130759724,18.0183939214741
0.822394592984064,1.11671507953465,13.102203239869
0.806566434782058,1.11671638771679,13.2736598543979
0.427861612403275,1.11785401583604,7.79559563106506
1.23686720648608,1.11484886254674,17.695187194608
0.824583435268248,1.11665303620112,13.0155587905024
0.428879070918038,1.11781713568895,7.70643055644205
1.25327125169918,1.11445054860356,17.1200109473354
0.833937572997609,1.11641155976535,12.5341832739613
0.434737315064615,1.11772881010678,7.40087316161561
2.47392046507411,1.15031736436667,32.9846373705398
2.0635550751634,1.15242460190699,28.9151326741548
0.846625084841081,1.16634341548623,14.3645881955393
2.47721722397733,1.15019946823757,32.793301206561
2.06432708526285,1.15239471776329,28.6628613525609
0.848796218401004,1.16629681140684,14.2187304431378
1.69033486983678,1.15680986710134,21.3612851007304
1.27492405615263,1.15885512629591,17.1365418075185
0.867110449019277,1.16058223410521,12.7092769480285
0.481713306962457,1.16176606553108,7.56815070422907
4.12751204632449,1.14327559020967,32.7356701783575
1.69239509998026,1.15666764713765,21.2062512712975
1.27706378207266,1.15875968507773,16.9884897333479
0.884848762141785,1.16050118552671,12.392840143353
0.869728983461865,1.16051043205282,12.5818713089933
0.483208261161504,1.16173914125803,7.46353897274865
1.3100640942654,1.15838900921977,16.2837557597581
1.2918006156768,1.15841773359205,16.4363373417183
0.891758913918128,1.16031617055507,11.9668742556863
0.487629925829778,1.16164163068857,7.16910860573931
1.26597888341604,1.20881207309701,19.2108592342354
0.894551893197938,1.25895684877234,14.4775056588967
0.909093418341902,1.25891179289028,14.199559559633
0.896034977511748,1.25891758576859,14.2927841105534
0.915706035686327,1.25877664373807,13.6146112079565
0.58511016287203,1.26012153596313,7.7793688639908
1.33682549241959,1.20062896610146,16.5685336274871
0.947730920147763,1.20237476967387,12.1350961797914
0.931064820531575,1.20241733183101,12.3676277594063
0.55610181884836,1.20363847336551,7.33633216174151
1.74456725194607,1.19851754491099,20.3931625223262
1.33928157951302,1.20051457163385,16.4059569445174
0.949120696982944,1.20230303343411,12.0117972768775
0.557247030781853,1.2036098239491,7.23724134885131
1.37076381890677,1.20022191641117,15.6549426685385
0.969464589117191,1.20211505643672,11.432339041387
0.95463777513008,1.20212196273821,11.591888435271
0.484496678872619,1.20948189276141,6.76244132720097
1.73363229882877,1.24877734864966,23.1075568445305
1.3515332362757,1.25063663309544,18.631337282499
0.98715727255939,1.25219184632735,13.6413289644894
0.970978535984146,1.25222158745832,13.8446454623558
0.530359957398013,1.26213830446382,7.77603755537305
1.73513331236449,1.24867161517192,22.8307342710655
1.35498940554623,1.25053082027377,18.3853946814132
0.988966896461125,1.25215903235727,13.473623259764
0.531815483801994,1.26213499736446,7.6635258837601
1.01105576740372,1.25194829561114,12.7675756815692
0.995917902912175,1.25195845643978,12.9037614376741
0.53624161740951,1.26203394442538,7.39384908817035
1.42508518334384,1.28850407375587,19.5334923777066
0.949002060472983,1.30266554156877,14.2368242025182
1.42767720709627,1.28843683947203,19.2339607957971
0.951779694594044,1.30263750376876,14.0287184398046
1.32646867280399,1.30074799311763,18.2785783665963
0.972219573908432,1.30243618933084,13.3668044362535
0.957745761096535,1.30246502245836,13.4448599216374
1.39723258946533,1.33198044087681,19.6609565410859
1.39690130702743,1.33192837900369,19.3756736741714
0.50461298881363,0.919554308174201,7.46219525589871
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
2.28362528301501,0.914442999026682,21.6114457148607
1.6797602290288,0.91676778375126,17.3813811715417
1.07831380430954,0.918537683865658,12.7552089812564
0.485928494529927,0.919548072291601,7.12406911567828
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
1.10679726279239,0.91822868992977,12.3036296200522
0.522823496933563,0.919464037831891,7.12111901511902
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
0.0471131774106352,0.919377890178387,0
5.1496700716063,1.00373896017785,43.6579669037316
2.17744807526304,1.018258219236,24.1621662914227
1.62257682071714,1.02035114720681,19.2650216981509
1.59129123190891,1.02038318419959,19.4469289145893
1.04959514275743,1.02193462301523,14.1690863728576
0.51096764322805,1.02646803223338,8.06721830446945
3.93140003316259,1.01002922187762,36.564243451871
2.7630086006374,1.01566302859468,28.4857517831514
2.17785426945682,1.01810695532875,24.0678020317995
1.62297530306811,1.02025982752087,19.1731441629528
1.07131504634346,1.02190764014052,13.9312416262643
0.511255935461052,1.02643203867809,7.99672673999217
3.37898789059736,1.0126926262447,31.9942878592094
2.23198164156106,1.01783801754403,23.1635615198057
1.66397083207698,1.01993052670609,18.4342845676345
1.09988246070242,1.02171246836009,13.3391083539607
0.517246143843083,1.02631431678668,7.6859190033795
3.35198800806599,1.08322150407454,32.1675782921309
1.67038413380982,1.08987146665051,18.8653539190271
1.08055467936036,1.09712082658582,13.630676953636
2.81464730385723,1.08538627548833,27.7065623589584
2.24224500982431,1.08768371712819,23.2928818603957
1.70023949441219,1.08972348181766,18.5635452008078
1.08175814644453,1.09702046753873,13.5296742462023
0.579910002450303,1.09833639625636,7.69442428602267
2.83199145875364,1.08514987621084,26.7081409798324
1.66133385805809,1.09466750458639,17.912848772906
1.1229169077496,1.09679365073723,12.870667075684
1.10636192905253,1.09679411507178,12.9423289629415
0.583356600003027,1.09825782326867,7.41820631697072
1.8190657738719,1.16633100845302,18.0464144835957
1.17662071595368,1.16452224152686,13.2632510553177
1.70791057909756,1.16260442539582,18.0829165160819
1.68522077527442,1.18683158772338,19.6593952381754
1.19542265286393,1.1884191289155,14.2306897095068
1.17489570080952,1.18843128836432,14.3587097600121
2.77199173340806,1.18266467400777,28.6825189654032
2.22822127441753,1.18478306225021,24.1787958667473
1.71408131476618,1.18667586371243,19.3039842715922
1.68512644535587,1.18675701869898,19.425972502858
1.19536361455144,1.18838579698876,14.0806816671044
0.723089665761974,1.18969102882466,7.94427141883722
1.74452243989806,1.18635825355645,18.4297541929399
1.71814660047336,1.18642134517731,18.4895858692305
1.2185302269065,1.18822557209015,13.4283220976627
1.2003572990208,1.1882368063508,13.5064307106397
0.650659137173388,1.19749199105732,7.57787699657238
2.53175529348248,1.22834297038538,22.0363098107836
2.05121211965672,1.23169877904893,17.4358334963779
1.21230303202886,1.23601024455712,12.7284557342719
1.82971463687535,1.22435322273248,17.6321834406367
1.20876045454479,1.2359645291905,12.6174697835049
1.76467461571396,1.23367955162451,16.8383706767161
1.74069981655952,1.23372898707077,16.9146728342692
1.22499722359165,1.23577768408773,12.1626739998827
1.20668502748323,1.23581277753082,12.2300248759106
1.81170671394073,1.24861675428024,19.2448675121495
1.22480916995525,1.26165151871055,13.7412577578831
1.222891174728,1.26161843314036,13.5969961887041
1.74180829965333,1.25948617997095,18.03248880783
1.24225096235714,1.26143369389058,13.0348348298202
1.2239631330117,1.26145970117538,13.1203023889116
1.71429291862886,1.27768400277469,19.829265144961
1.74147998711096,1.27753257532388,19.4302131186886
1.74499997901042,1.27725761927797,18.6236471382107
2.59615265051743,1.29816880255262,21.3246967887932
1.86543571739255,1.29385015713851,17.1806174396437
1.35762847906897,1.29574012963957,12.3180181448921
2.60178683106322,1.29806898505503,21.2013582313056
1.86130022294149,1.29377893815431,17.0610274668601
1.353268199843,1.29564803050715,12.2121511205465
1.87653580146927,1.29348148835479,16.4456954735473
1.8513949320336,1.29356694863761,16.5211537727027
1.34767554522222,1.2954460318275,11.9121086040778
2.34682174210889,1.31772540222732,23.3617285806336
1.84336597401103,1.31968582358457,18.6497182245248
1.83894773513597,1.31958983647618,18.4309442523376
2.91629133272776,1.31527943864964,26.0962567889177
2.37487360098734,1.3172588744766,22.0548728414203
1.36769126002072,1.32112230243959,12.7661370610499
3.14404938136104,1.34087331691744,28.3735787161292
2.37093585414035,1.3354696195208,24.2158989364957
3.15442194795342,1.3407720865157,28.0213055522376
2.36749454308206,1.33537907927816,23.8661929055898
2.20708818526525,1.06398780084588,23.4729720609361
1.64850374825057,1.06596137777001,18.7778378439005
1.09379130744651,1.06753107426753,13.8118296509519
0.532468149343978,1.07254629118528,7.92458885689443
3.40289048032051,1.05876492784338,31.5756039125613
2.79341931220988,1.06147097822194,27.6063264490318
1.68106050624524,1.06585091845604,18.4406362096384
1.65005341035406,1.06589722758479,18.6400159960118
1.09698691873951,1.06748151039152,13.6860948269552
0.532629032429247,1.0725056731442,7.85079755383952
4.04067348368675,1.05553981151379,34.6233004705991
2.86166523236052,1.06098709174056,26.5296304950306
2.26872896833191,1.06340984843302,22.2540169176995
1.09090376836622,1.07102920954921,12.9846363927859
0.538691658538251,1.07240422625381,7.54809808969051
2.2928014318501,1.10819330467861,22.3808485395564
1.72976207352882,1.11009558125292,18.0113541169096
1.64819212627634,1.11502674795795,18.0990121988425
1.08499351748303,1.11671468261364,13.3352828231469
0.567664306285211,1.11788109523076,7.72547817579391
2.29467750979203,1.10808771464439,22.2323052942579
1.67986553178927,1.11485527420035,17.7542527939292
1.10904485033721,1.11664853896536,13.0632826783052
0.568602965366174,1.11784162478372,7.64060265586244
1.69915355949338,1.1143943917033,17.1264057630889
1.11885094431164,1.11639021092869,12.5513641517175
0.574318527618125,1.1177568568766,7.34356751494453
3.35669935850229,1.15041652681023,33.0794175274844
2.78898713796243,1.15251305004327,28.9975199089872
1.11604896982601,1.16634636189631,14.4181330737629
3.95350278609384,1.14791506802762,36.6858334318071
3.36237237852371,1.15027382651997,32.8162075042623
1.11806192705767,1.1662956751785,14.2532923402408
4.07851564998395,1.14916489068831,32.8930320233199
1.72384458999128,1.15887704933019,17.2275268640237
1.15556594546476,1.16059099748465,12.7836824205903
0.626518622359455,1.16178555942106,7.48356286187367
4.1090198166268,1.14335314216679,32.8135294518588
2.29960319816504,1.15669059262472,21.2861621420719
1.72643186680043,1.15876658765393,17.0619991614026
1.18002615011712,1.16050020356662,12.4562778147334
1.1591439202328,1.16050891641529,12.635416449288
0.627984562972346,1.16176030486844,7.38564942636226
2.35560350383955,1.15614223152661,20.3492980371782
1.76953513946108,1.15837542466554,16.3056628602051
1.20600427480894,1.16029810589381,11.87019179569
1.18658321296044,1.16030019054512,12.0003762355722
0.632000735870146,1.16165835369941,7.10326510025159
2.25617007883048,1.2069457567617,23.7699136108823
1.72046253126255,1.2087514376428,19.0964855347506
1.69008264579429,1.20884385174116,19.2821710906258
1.1835260202254,1.21029773215247,14.0837469416958
2.25646676753116,1.20685408472544,23.4681154706608
1.72167644110501,1.2086779689685,18.8740962957708
1.18573887092999,1.21025514281529,13.8972437495755
1.73265038985981,1.2083630442742,18.0230021108854
3.01786165952817,1.19846602108448,24.3834644970104
1.79187870303251,1.20066025626647,16.6655835069962
1.24664922179932,1.20239113673508,12.2221475333809
0.705415529197807,1.20365457535643,7.24459172257511
3.0225422398557,1.19844910954637,24.1523889512732
2.35858227194445,1.19856034061792,20.4693669323618
1.79512135238258,1.20052972325762,16.4717942573111
1.2480122767633,1.20231003984991,12.0800207306688
0.706465791542146,1.20362912588319,7.14637691082839
2.41017132045748,1.19804406560526,19.5645511640639
1.83492196529305,1.20023097799355,15.6797277748654
1.27281464622554,1.20210237724999,11.4832162309397
1.25214884383397,1.20212027773506,11.6327236970365
0.634640593524465,1.20949228683433,6.6930136710309
2.88349715205722,1.24676311435276,27.3076829932996
2.3243729056931,1.24883242750347,23.2014421614434
1.78698412364342,1.25067944606092,18.7187764719607
1.27110583800732,1.25220279219718,13.7195079981204
1.24748767533503,1.25222931125569,13.9169502068057
2.88482027868626,1.24666029874789,26.9554416960219
2.3254291570356,1.24870862536781,22.8875486842014
1.79019316796325,1.25056293760603,18.4482920844294
1.27328580110726,1.25216084013388,13.5320676250282
2.37981642842524,1.24827556163118,21.59482857305
1.30067029338373,1.25194424165095,12.8065371562002
1.27951027696822,1.25195100238099,12.9453411983489
0.682514852560028,1.26204671454001,7.33182067319081
3.11695398736282,1.29181490223614,28.3081790816627
2.36405431860807,1.28671046856128,24.3964573119999
1.8487674900213,1.28854296741984,19.6106535331955
2.89733588119266,1.28463459873164,28.2598444868475
1.8516122150857,1.28846627051053,19.2789343591369
1.24343523592589,1.30263215298567,13.9458413451208
1.77627051344167,1.30070193619585,18.1965577733791
1.75007246553618,1.30074781428659,18.2924916703078
1.25034482278051,1.30243712055384,13.3867401487655
2.31682444960271,1.3302054241016,24.6461595269251


==> data/AMoDShareEmissionsRevenue.csv <==
2.91090617163394,0,25.4573499150927
0.374910612833081,0.0783894860722393,7.42820895493164
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.792851493379924,0.0768886917377527,12.6916334307285
0.376664171392111,0.0807197105575051,7.38151631905929
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
1.70318111514706,0.0642371980117554,17.0307674389994
0.388464291681495,0.0713179188722465,7.10935777320956
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
5.14967044877138,0.342750782629762,43.6579496609321
1.19532638371407,0.593604896001062,19.1852419072249
1.17268392137528,0.627659828321502,19.3777044433079
0.78088225735097,0.6469350240705,14.1206977906708
0.37871607426441,0.648483648028405,8.11341195427092
3.3492360232091,0.518688599861741,32.6238143275816
2.18833887876324,0.598978899936871,24.0156426457124
1.1958546529976,0.596790069261926,19.1293111788014
0.796605283093177,0.628278256653809,13.8918007760045
0.379730651868851,0.649450075813779,8.03746008533634
2.80520447855432,0.538861084264689,27.6911112571716
1.20761228607187,0.600052226560311,18.5440445232627
0.806214680959067,0.626429380239514,13.4220686988826
0.391645312082789,0.637829457522106,7.67318640206065
0.0841912057218879,0.563,0
0.0841912057218879,0.563,0
0.0841912057218879,0.563,0
2.03447933809508,0.933935295227857,27.9845497243788
1.62531873863421,0.981919237993378,23.5483447537311
1.24150736757278,1.00135377587772,18.7967503878306
0.805206933920339,1.04459965561988,13.5813782447727
0.440963097281245,1.02214910360841,7.81687200041739
3.36518566313931,0.921985675013012,31.976292202967
1.65380309234794,0.936068329845778,23.2386315867502
1.26393082241844,0.967637019354305,18.5113560730055
1.24237254781225,1.00336341345902,18.6796169276191
0.806414287875551,1.04567849370923,13.4975231010183
0.441401068799272,1.02235719930499,7.74557218042995
2.84198555267011,0.928535484528639,26.7148215883924
1.66777145110455,0.935118619943597,22.5149278947726
1.2281730341791,0.986543187670296,17.9350371760803
0.825846468213934,1.01794871300717,12.9398838094733
0.445035819543408,1.01834673222977,7.46256956032209
0.894156320131263,1.37190369107363,13.2095940415368
0.894119622288932,1.37171941411856,13.1071411069327
1.2649958220921,1.45500942917703,19.6056592495773
0.919565873585347,1.42930944077285,14.1767385065022
0.905265312847856,1.44967823862717,14.3122571252046
0.582202140602075,1.38254992575199,8.12444694438398
1.65337851678604,1.40442106312066,24.1580094407729
1.28737030947317,1.420480149584,19.26919705885
1.26667576959945,1.45432483199246,19.4002767470022
0.920308862358817,1.42883580970272,14.0435056871689
0.582740622645735,1.38267511171014,8.01544622128758
1.29415537888702,1.4060993403467,18.5049029598946
0.939112173449634,1.39769964368423,13.4085847054416
0.926306503750266,1.41889646968865,13.4909165121741
0.509644668446019,1.44867231413467,7.61879876070927
1.38637172749646,1.62872122370933,17.7091898469093
0.923134410671451,1.7122264113817,12.6791905949268
0.579712306953883,1.64991497159567,7.08398462380972
1.38621552726727,1.62865984438021,17.5852000388662
0.921427623876582,1.71071020724994,12.5867944965191
0.579635499439404,1.64909861098177,7.02060668595638
1.32059214647752,1.65000820357308,16.8327853532721
1.30330179153511,1.68537323960827,16.906718182086
0.935837644551112,1.67592306922455,12.1413422147421
0.922436762124986,1.69870529617766,12.2141256010521
0.580551151975748,1.64471118638241,6.8507640610244
0.92880719132909,1.80622618169575,13.8187102942457
0.941996941339684,1.78339351255002,13.5634533742579
0.92818897143319,1.80451916592704,13.6680058141107
0.945347795290988,1.77109617917938,13.0991376490844
1.29873754954238,1.85113126000638,19.7792586832548
1.32000332011314,1.81557168940152,19.4015496377381
1.29909253626397,1.84865656283706,19.507864521083
1.41379909218413,1.93734445192026,17.1191549697534
1.04336137473948,1.92782846371092,12.4053309421821
1.41210549725356,1.93624605748034,17.0146400301119
1.05518258079428,1.9030372622542,12.1717852936397
1.04114779049681,1.92585804186991,12.2884072572951
1.42697486707773,1.88184767917579,16.4338348282193
1.40827388756283,1.91887760184986,16.5087839940733
1.05322126199165,1.89242709805945,11.8818136498527
0.71235970870544,1.82961108500215,6.64532714213762
1.76344444492022,2.06019100804372,23.3046388181667
1.4091168340899,2.0462943857126,18.587164011146
1.06488715770415,1.99754683278322,13.4374239592729
1.76131425384268,2.05895558861585,23.0605643765747
1.40704552887087,2.04405696399302,18.3998461497112
1.06410120462619,1.99584881562468,13.2626681707801
1.42565598090431,1.99122149141385,17.6499509258847
1.06571349106204,1.98609355254778,12.8405155296448
1.79116174203762,2.06494067489551,24.1515671806307
1.44173765087455,2.04638062557566,19.2801099726617
1.79186420321205,2.06346444148306,23.84310758959
1.79895478139485,2.07585952706665,24.6177307444986
1.62314447789627,0.838803070812575,23.3658627642589
1.21792963444422,0.86751692567048,18.6935125108369
0.817925434867079,0.890803800783347,13.7489995010757
0.396954683889387,0.899797295460775,7.98218904887738
4.00613029585399,0.72060463755887,35.3265251494581
2.80573282517014,0.835606763228024,27.5466779706562
1.62428077830688,0.842538390403684,23.264138685435
1.21942848794562,0.870584887823184,18.5806079858262
0.820673466889365,0.892654913330222,13.6410342949413
0.397660761900892,0.900491798793475,7.90234095355142
3.45375335431879,0.747033034221657,30.6722008767123
1.25401630883881,0.834203362847952,17.8361700475243
0.808625247031258,0.882179083997187,12.9825310239591
0.410633064204181,0.888402812626429,7.52808113803685
0.0963197861795947,0.81305,0
0.0963197861795947,0.81305,0
0.0963197861795947,0.81305,0
1.28450193447097,1.08229156481924,17.9130242079235
1.21365065404147,1.14032400959422,18.0183939214741
0.822394592984064,1.13902693179953,13.102203239869
0.806566434782058,1.16131933708925,13.2736598543979
0.427861612403275,1.13792519782511,7.79559563106506
1.23686720648608,1.10615434338491,17.695187194608
0.824583435268248,1.14023360659535,13.0155587905024
0.428879070918038,1.13844111991225,7.70643055644205
1.25327125169918,1.10272159339603,17.1200109473354
0.833937572997609,1.13512567474356,12.5341832739613
0.434737315064615,1.13501241619157,7.40087316161561
2.47392046507411,1.18838002034587,32.9846373705398
2.0635550751634,1.25451336123954,28.9151326741548
0.846625084841081,1.36078319770713,14.3645881955393
2.47721722397733,1.19339681200871,32.793301206561
2.06432708526285,1.25898524260724,28.6628613525609
0.848796218401004,1.36058588142875,14.2187304431378
1.69033486983678,1.30977104653899,21.3612851007304
1.27492405615263,1.34410517806713,17.1365418075185
0.867110449019277,1.37027766399981,12.7092769480285
0.481713306962457,1.34825388297078,7.56815070422907
4.12751204632449,1.18624383980673,32.7356701783575
1.69239509998026,1.31231315875345,21.2062512712975
1.27706378207266,1.34589037070639,16.9884897333479
0.884848762141785,1.34690765752593,12.392840143353
0.869728983461865,1.370850455267,12.5818713089933
0.483208261161504,1.34866419150236,7.46353897274865
1.3100640942654,1.30165771789839,16.2837557597581
1.2918006156768,1.33908005992158,16.4363373417183
0.891758913918128,1.341046588561,11.9668742556863
0.487629925829778,1.34531027914561,7.16910860573931
1.26597888341604,1.59599534410961,19.2108592342354
0.894551893197938,1.76211732504944,14.4775056588967
0.909093418341902,1.74031361343638,14.199559559633
0.896034977511748,1.7611382989267,14.2927841105534
0.915706035686327,1.72917300609392,13.6146112079565
0.58511016287203,1.67483019536306,7.7793688639908
1.33682549241959,1.55085003360487,16.5685336274871
0.947730920147763,1.54227437269003,12.1350961797914
0.931064820531575,1.56618305994582,12.3676277594063
0.55610181884836,1.52078657063691,7.33633216174151
1.74456725194607,1.5285179986972,20.3931625223262
1.33928157951302,1.55159257681896,16.4059569445174
0.949120696982944,1.54249877473212,12.0117972768775
0.557247030781853,1.52102502610598,7.23724134885131
1.37076381890677,1.50399279362179,15.6549426685385
0.969464589117191,1.51038249180692,11.432339041387
0.95463777513008,1.53443830598615,11.591888435271
0.484496678872619,1.58544356222944,6.76244132720097
1.73363229882877,1.76264634016141,23.1075568445305
1.3515332362757,1.77001834964534,18.631337282499
0.98715727255939,1.74566770017005,13.6413289644894
0.970978535984146,1.76666583096159,13.8446454623558
0.530359957398013,1.79752721981957,7.77603755537305
1.73513331236449,1.76382703725716,22.8307342710655
1.35498940554623,1.76978494220186,18.3853946814132
0.988966896461125,1.74530217611717,13.473623259764
0.531815483801994,1.79740002992878,7.6635258837601
1.01105576740372,1.71420403173647,12.7675756815692
0.995917902912175,1.73632614394774,12.9037614376741
0.53624161740951,1.79304818921814,7.39384908817035
1.42508518334384,1.86704819253614,19.5334923777066
0.949002060472983,1.96464353455231,14.2368242025182
1.42767720709627,1.86623015863441,19.2339607957971
0.951779694594044,1.96359167732147,14.0287184398046
1.32646867280399,1.95544343039054,18.2785783665963
0.972219573908432,1.93214761638804,13.3668044362535
0.957745761096535,1.95331321453667,13.4448599216374
1.39723258946533,2.01508334018484,19.6609565410859
1.39690130702743,2.012838071462,19.3756736741714
0.50461298881363,0.0887166792616937,7.46219525589871
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
2.28362528301501,0.0546646761582116,21.6114457148607
1.6797602290288,0.079921748210854,17.3813811715417
1.07831380430954,0.101325397695677,12.7552089812564
0.485928494529927,0.0871671557481797,7.12406911567828
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
1.10679726279239,0.0817357116554339,12.3036296200522
0.522823496933563,0.0817951061764657,7.12111901511902
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
0.0471131774106352,0,0
5.1496700716063,0.342750641217592,43.6579669037316
2.17744807526304,0.605701531039688,24.1621662914227
1.62257682071714,0.629191460395302,19.2650216981509
1.59129123190891,0.662346750142971,19.4469289145893
1.04959514275743,0.668813427864732,14.1690863728576
0.51096764322805,0.649838836055777,8.06721830446945
3.93140003316259,0.479941388232649,36.564243451871
2.7630086006374,0.563895184228808,28.4857517831514
2.17785426945682,0.61102330803193,24.0678020317995
1.62297530306811,0.633168507526571,19.1731441629528
1.07131504634346,0.651062934891932,13.9312416262643
0.511255935461052,0.650755677175964,7.99672673999217
3.37898789059736,0.506697600908311,31.9942878592094
2.23198164156106,0.572512779827119,23.1635615198057
1.66397083207698,0.601173739012663,18.4342845676345
1.09988246070242,0.627672882893312,13.3391083539607
0.517246143843083,0.647703765136736,7.6859190033795
3.35198800806599,0.934757332452434,32.1675782921309
1.67038413380982,1.03700189087115,18.8653539190271
1.08055467936036,1.06721425097744,13.630676953636
2.81464730385723,0.938954009661296,27.7065623589584
2.24224500982431,0.986270320476337,23.2928818603957
1.70023949441219,1.00447508779249,18.5635452008078
1.08175814644453,1.06833502161093,13.5296742462023
0.579910002450303,1.02362972281857,7.69442428602267
2.83199145875364,0.943369917421301,26.7081409798324
1.66133385805809,1.02093395338453,17.912848772906
1.1229169077496,1.01888374292647,12.870667075684
1.10636192905253,1.04029292935689,12.9423289629415
0.583356600003027,1.01947974834019,7.41820631697072
1.8190657738719,1.4072766211442,18.0464144835957
1.17662071595368,1.39511771879558,13.2632510553177
1.70791057909756,1.39824560688248,18.0829165160819
1.68522077527442,1.48980705638415,19.6593952381754
1.19542265286393,1.45177858613963,14.2306897095068
1.17489570080952,1.4712973566631,14.3587097600121
2.77199173340806,1.41916839891488,28.6825189654032
2.22822127441753,1.45297179421076,24.1787958667473
1.71408131476618,1.45579752632586,19.3039842715922
1.68512644535587,1.48880627247162,19.425972502858
1.19536361455144,1.45103647733071,14.0806816671044
0.723089665761974,1.3840224967548,7.94427141883722
1.74452243989806,1.4069061969055,18.4297541929399
1.71814660047336,1.4401749033344,18.4895858692305
1.2185302269065,1.42010461023271,13.4283220976627
1.2003572990208,1.44093718209087,13.5064307106397
0.650659137173388,1.44946601477812,7.57787699657238
2.53175529348248,1.6922163840193,22.0363098107836
2.05121211965672,1.69810446670342,17.4358334963779
1.21230303202886,1.73618958682033,12.7284557342719
1.82971463687535,1.6655123341427,17.6321834406367
1.20876045454479,1.73412439162828,12.6174697835049
1.76467461571396,1.68583140968579,16.8383706767161
1.74069981655952,1.72072027881666,16.9146728342692
1.22499722359165,1.69951396283302,12.1626739998827
1.20668502748323,1.72172332645933,12.2300248759106
1.81170671394073,1.75745870335258,19.2448675121495
1.22480916995525,1.80791932124497,13.7412577578831
1.222891174728,1.80625109818682,13.5969961887041
1.74180829965333,1.79285680602742,18.03248880783
1.24225096235714,1.77230820433071,13.0348348298202
1.2239631330117,1.79336080772752,13.1203023889116
1.71429291862886,1.88539134935857,19.829265144961
1.74147998711096,1.8504933877043,19.4302131186886
1.74499997901042,1.83002167456512,18.6236471382107
2.59615265051743,2.00416556240449,21.3246967887932
1.86543571739255,1.97523389005026,17.1806174396437
1.35762847906897,1.92944177471139,12.3180181448921
2.60178683106322,2.00552243649005,21.2013582313056
1.86130022294149,1.97353376796215,17.0610274668601
1.353268199843,1.92738605068481,12.2121511205465
1.87653580146927,1.91902532104913,16.4456954735473
1.8513949320336,1.95528028086459,16.5211537727027
1.34767554522222,1.91635201547651,11.9121086040778
2.34682174210889,2.10917839005673,23.3617285806336
1.84336597401103,2.08221437525734,18.6497182245248
1.83894773513597,2.07919039231902,18.4309442523376
2.91629133272776,2.01060027259093,26.0962567889177
2.37487360098734,2.03294142005915,22.0548728414203
1.36769126002072,1.98751284091315,12.7661370610499
3.14404938136104,2.13026970279579,28.3735787161292
2.37093585414035,2.11367492024554,24.2158989364957
3.15442194795342,2.13204699856765,28.0213055522376
2.36749454308206,2.11122266232169,23.8661929055898
2.20708818526525,0.887986642026062,23.4729720609361
1.64850374825057,0.903498462452623,18.7778378439005
1.09379130744651,0.913395734561784,13.8118296509519
0.532468149343978,0.901186317985315,7.92458885689443
3.40289048032051,0.782625292325516,31.5756039125613
2.79341931220988,0.85139674912277,27.6063264490318
1.68106050624524,0.871563690173724,18.4406362096384
1.65005341035406,0.907035276079209,18.6400159960118
1.09698691873951,0.915390647294586,13.6860948269552
0.532629032429247,0.90183635617637,7.85079755383952
4.04067348368675,0.701405185429005,34.6233004705991
2.86166523236052,0.797326858454797,26.5296304950306
2.26872896833191,0.846587266875203,22.2540169176995
1.09090376836622,0.904788521842845,12.9846363927859
0.538691658538251,0.898474201989465,7.54809808969051
2.2928014318501,1.0994964583949,22.3808485395564
1.72976207352882,1.11990368210684,18.0113541169096
1.64819212627634,1.17674471992697,18.0990121988425
1.08499351748303,1.18424567116,13.3352828231469
0.567664306285211,1.13924497898126,7.72547817579391
2.29467750979203,1.10263859347201,22.2323052942579
1.67986553178927,1.14404024794677,17.7542527939292
1.10904485033721,1.16393808379461,13.0632826783052
0.568602965366174,1.13978271332064,7.64060265586244
1.69915355949338,1.13898306686196,17.1264057630889
1.11885094431164,1.15775900252958,12.5513641517175
0.574318527618125,1.13612841262996,7.34356751494453
3.35669935850229,1.26388044964861,33.0794175274844
2.78898713796243,1.31603343099128,28.9975199089872
1.11604896982601,1.38269338286934,14.4181330737629
3.95350278609384,1.18938537397786,36.6858334318071
3.36237237852371,1.2698494060654,32.8162075042623
1.11806192705767,1.38242845473252,14.2532923402408
4.07851564998395,1.21877443415807,32.8930320233199
1.72384458999128,1.3822101301338,17.2275268640237
1.15556594546476,1.39420157670445,12.7836824205903
0.626518622359455,1.34968522860369,7.48356286187367
4.1090198166268,1.21028797535996,32.8135294518588
2.29960319816504,1.36460528309382,21.2861621420719
1.72643186680043,1.38395497870329,17.0619991614026
1.18002615011712,1.37163160817717,12.4562778147334
1.1591439202328,1.39488917315413,12.635416449288
0.627984562972346,1.35002410442826,7.38564942636226
2.35560350383955,1.30675771698096,20.3492980371782
1.76953513946108,1.33917400192117,16.3056628602051
1.20600427480894,1.34139428029442,11.87019179569
1.18658321296044,1.3648723086046,12.0003762355722
0.632000735870146,1.34651304217943,7.10326510025159
2.25617007883048,1.59061116770579,23.7699136108823
1.72046253126255,1.59743680034537,19.0964855347506
1.69008264579429,1.63117752760371,19.2821710906258
1.1835260202254,1.59481292012981,14.0837469416958
2.25646676753116,1.59282412127048,23.4681154706608
1.72167644110501,1.59733205568797,18.8740962957708
1.18573887092999,1.59434153033066,13.8972437495755
1.73265038985981,1.58337709619902,18.0230021108854
3.01786165952817,1.54139020846214,24.3834644970104
1.79187870303251,1.58944470416864,16.6655835069962
1.24664922179932,1.5672996469629,12.2221475333809
0.705415529197807,1.52220786813404,7.24459172257511
3.0225422398557,1.54453135984863,24.1523889512732
2.35858227194445,1.58101471630102,20.4693669323618
1.79512135238258,1.59017223188416,16.4717942573111
1.2480122767633,1.56743343921747,12.0800207306688
0.706465791542146,1.52237780557898,7.14637691082839
2.41017132045748,1.51879749906247,19.5645511640639
1.83492196529305,1.54173535319095,15.6797277748654
1.27281464622554,1.53497833657864,11.4832162309397
1.25214884383397,1.55854054068781,11.6327236970365
0.634640593524465,1.58624174904538,6.6930136710309
2.88349715205722,1.78728274960175,27.3076829932996
2.3243729056931,1.81264205820868,23.2014421614434
1.78698412364342,1.80633455880657,18.7187764719607
1.27110583800732,1.76884246145561,13.7195079981204
1.24748767533503,1.7888348925364,13.9169502068057
2.88482027868626,1.78969180280022,26.9554416960219
2.3254291570356,1.81344844413403,22.8875486842014
1.79019316796325,1.8056871468683,18.4482920844294
1.27328580110726,1.76834758787745,13.5320676250282
2.37981642842524,1.74641182658047,21.59482857305
1.30067029338373,1.73756933694246,12.8065371562002
1.27951027696822,1.75917969582713,12.9453411983489
0.682514852560028,1.7939886320194,7.33182067319081
3.11695398736282,1.94960516350811,28.3081790816627
2.36405431860807,1.9280636843294,24.3964573119999
1.8487674900213,1.90164542806118,19.6106535331955
2.89733588119266,1.92353142428175,28.2598444868475
1.8516122150857,1.90075548733895,19.2789343591369
1.24343523592589,1.96494901333216,13.9458413451208
1.77627051344167,1.95584562160243,18.1965577733791
1.75007246553618,1.989921924325,18.2924916703078
1.25034482278051,1.95470494443081,13.3867401487655
2.31682444960271,2.08311013148425,24.6461595269251


==> data/NE.csv <==
0.911595656149401,2.91090617163394,0
0.916867418623356,1.70331688975268,0.053107473678879
0.918717704604812,1.10892476500172,0.0689086192137735
0.918686315585694,0.792938299175372,0.0737679195265099
0.91973468955528,0.400685325748993,0.0480561604545223
0.919687287423881,0.392068524525513,0.0587278095087969
0.919637800878909,0.383557457108455,0.0688539924527975
0.91957846505417,0.374910612833081,0.0783894860722393
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.916791910326175,1.7018321225869,0.0558214346406835
0.918611518352073,1.10822166929804,0.0718525124434223
0.918581507835109,0.792851493379924,0.0768886917377527
0.91971081639339,0.400344769622207,0.04953286180739
0.91965452371507,0.392352644657981,0.0604586213532879
0.919594784856862,0.384731051419179,0.0709039485202779
0.919537235410755,0.376664171392111,0.0807197105575051
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.916504703985173,1.70318111514706,0.0642371980117554
0.918251424737146,1.11145108138684,0.0759112792423121
0.919648891833866,0.409893478572442,0.0398493797556908
0.919602605358851,0.402496778289332,0.0508631759032538
0.919545085209477,0.395340623481584,0.0613626575561239
0.919489374226131,0.388464291681495,0.0713179188722465
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
1.00373905012007,5.14967044877138,0.342750782629762
1.01299871832963,3.34981529583444,0.513592275617295
1.01823975308935,2.18775470004241,0.593994956752042
1.02033258309951,1.19532638371407,0.593604896001062
1.02037548644389,1.17268392137528,0.627659828321502
1.02197429544797,0.795729877848657,0.625969668841667
1.02194602409816,0.78088225735097,0.6469350240705
1.02654978435413,0.401160534705835,0.621555865127148
1.02651893004929,0.392939902187036,0.630898038803285
1.02648200017937,0.385773900673128,0.639930394068312
1.0264451465149,0.37871607426441,0.648483648028405
1.01292687082262,3.3492360232091,0.518688599861741
1.01809362493003,2.18833887876324,0.598978899936871
1.02025550395779,1.1958546529976,0.596790069261926
1.02194350392146,0.810910469553338,0.606044177968866
1.02192183794118,0.796605283093177,0.628278256653809
1.02656300859757,0.408089239916292,0.612473950735647
1.02652659166114,0.400924287029248,0.622460387652556
1.02648728598023,0.393261587205493,0.631813802083871
1.02644906226735,0.386419211280261,0.640847687593608
1.0264064371889,0.379730651868851,0.649450075813779
1.01539601393179,2.80520447855432,0.538861084264689
1.01994344254433,1.67027876489851,0.592616820968673
1.01996318701689,1.20761228607187,0.600052226560311
1.0217521354738,0.818789729802168,0.605498027057782
1.02171415703536,0.806214680959067,0.626429380239514
1.02649456749919,0.412248054955395,0.610461875689647
1.02644379206802,0.405119775187484,0.61987253171568
1.02638902050511,0.39806665307839,0.62889024448058
1.0263360452787,0.391645312082789,0.637829457522106
1.02662807516982,0.0841912057218879,0.563
1.02662807516982,0.0841912057218879,0.563
1.02662807516982,0.0841912057218879,0.563
1.08789697324265,7.4603042279579,0.490954746853538
1.0985856177255,5.06086009815148,0.790322630179315
1.10383993917829,3.86189303342583,0.952361329018875
1.10808371329994,2.02132336834263,0.976731934030285
1.11011629686125,1.62881831126996,1.0246847377514
1.11945112048316,1.19803422696521,1.07975433890014
1.11949519890448,1.17853637784693,1.1133156317526
1.12097586345417,0.825202280078488,1.10181361982582
1.12097946576783,0.810979563361641,1.12223142925343
1.12217469243365,0.484979536204436,1.07153641208652
1.12214053250396,0.478291946586967,1.08058139468023
1.09851378305634,5.05890808109194,0.798011795284549
1.10366719683054,3.86341185636909,0.961589621456827
1.10803045182927,2.0219600358461,0.981735101750719
1.11007993090502,1.62957453082637,1.02843970320439
1.11936110530325,1.19918067888073,1.08189141410178
1.11939788972742,1.17892051133419,1.11539550617662
1.12092835219045,0.82642089185719,1.10184442263158
1.12092194311948,0.81247462180215,1.12217189369296
1.12217260869833,0.485218888241364,1.07177127662017
1.12213944805407,0.478289147731851,1.08055770952365
1.10065953355719,4.520780887777,0.842726640155264
1.1076713126627,2.82201518555369,0.970898698867519
1.11694031072818,1.62135439567132,1.00840317169015
1.11897908229055,1.22913166738109,1.04139020970922
1.11896430873794,1.21122828421589,1.07313461763261
1.1207829760477,0.848119629289657,1.07345473345145
1.12077753512087,0.835279659206044,1.0937657179174
1.12209671880606,0.496427222338101,1.058239286612
1.12206597366252,0.489944398888965,1.06760896594032
1.12204046021249,0.482636247880694,1.07616616694585
1.16169668549873,9.25081334166016,0.554080338666571
1.17087621303389,6.83061528091902,0.944261154483437
1.17765143743253,5.06304434357687,1.18805035970226
1.1954379700771,2.92511842855113,1.26896572665262
1.19882427792771,2.53547848605682,1.35883666513005
1.20227376074837,2.1683159238816,1.42301023335626
1.20070598450552,1.65250600100656,1.44753768043532
1.20252583592517,1.29728636591191,1.4486956196951
1.20404811573527,0.958982031491108,1.41963861262224
1.20405484159103,0.945387021452013,1.440395051355
1.17085796937553,6.82699648858723,0.95279660854499
1.18965791429796,5.00961840248318,1.22179293983645
1.19556988891899,2.93230551605791,1.27665245055783
1.19657881039805,2.42391566827392,1.360701081769
1.19870143849774,2.02648122854519,1.42044637229948
1.2006870069401,1.65252673998202,1.4498118486142
1.20247345512062,1.29838110355895,1.44863950176179
1.20402696447872,0.945836872504754,1.43992238395041
1.21378049767832,0.859640555920344,1.53008481967351
1.18436483527061,6.25063826780862,1.03116193663003
1.19155198270409,4.51099731432917,1.25307576849824
1.19603519468846,2.48486329653288,1.2874032978095
1.19826708064326,2.0828525769031,1.34857776798106
1.20022583230447,1.69540577101758,1.38588165845725
1.20219316833917,1.32742860784518,1.40103793953631
1.21363726312182,0.890694617764913,1.47797271943327
1.21364951766213,0.877836040930954,1.49869060842291
1.21499927580861,0.554661517906425,1.44531530202624
1.24566276990478,9.29633581695764,0.691081810654285
1.24825027650665,8.5758150278297,1.01885159748863
1.25501478862465,6.7673725073423,1.34635351491824
1.26333101343967,3.86352860156954,1.44085825404236
1.26696951483558,3.46683361675527,1.56284393280547
1.27417912759021,2.79231186124069,1.64818410138557
1.27794624555251,2.46239352096576,1.70229177956551
1.28156382305004,2.16257628914603,1.73028640979744
1.28823022654382,1.33654076049098,1.81272386502804
1.2898512022066,1.00823415410417,1.7609197180865
1.24828072869326,8.56880725235327,1.03079724382183
1.2574419576345,6.32865723848903,1.37659094625179
1.26357989671587,3.87787620939996,1.44794068705291
1.2704630373245,3.16102471650337,1.57262507344428
1.27417589774952,2.80583393300126,1.65190904838799
1.27785482045051,2.47465307441147,1.70463918205492
1.28628285017476,1.70424220840769,1.78477340674184
1.28811619354861,1.35642168764368,1.77707275529288
1.2881968067664,1.3356220657263,1.81058620907504
1.28979101993853,1.00735122915408,1.75908786407266
1.25282659866683,7.59254411755864,1.1343675889057
1.2645216674325,5.41500062165279,1.42523222383384
1.27091594650821,3.29263813918772,1.4798807342341
1.281641564966,2.51992772064383,1.6138955135645
1.28379463732152,2.12166324860305,1.67512055708117
1.28583554209391,1.74040825873306,1.70975462849622
1.287836206901,1.37968444109055,1.72243691113785
1.28789531976314,1.36221503833703,1.75645441981594
1.28959143832429,1.02482878625006,1.727440828564
1.28959286349465,1.01220567875397,1.7488184665031
1.30655731516154,9.49104072611712,0.795800641061395
1.30830896336201,9.23786142779538,1.09366426469297
1.31253015234891,8.09579625089054,1.43212017943851
1.3214095375677,4.82469372005091,1.54119235788396
1.32855297329869,4.10563702288165,1.70115266330034
1.33621602143678,3.45371786098285,1.80576797928896
1.35987699632539,2.55647756258454,2.01507102960381
1.35255886744694,1.81925314556341,2.04421524444509
1.35443781460089,1.4819527401335,2.00364102583604
1.30735249527956,9.31281046111047,1.10559908218149
1.31303347070329,8.10888759985853,1.44285453028847
1.32179118790812,4.84007447783148,1.54783982865388
1.32882262688787,4.12293062417255,1.70610996549341
1.35591850828374,2.88454284281003,1.96746013950021
1.35981274820504,2.56865686008571,2.01547980303877
1.35233296691759,1.84485225175739,1.99450140440427
1.35426682856614,1.50113040657001,1.9675253753412
1.35434335972314,1.48097927395003,2.00041801564547
1.31145218065312,8.86934633749864,1.17427610123542
1.33751533715814,7.07101480483931,1.55582299998826
1.34316186107671,4.43595880947641,1.63431527296352
1.34960284957326,3.70655318068273,1.775167347774
1.35605723452201,3.01147155958828,1.87022836027878
1.35001617223737,2.24290879784746,1.8938037638927
1.35192770997008,1.8711992409763,1.92027321676288
1.35203666074382,1.84804402074855,1.96788677641242
1.35396412941012,1.50329471735544,1.95060418720005
1.35572516146658,1.17324892845398,1.90056336485203
1.0660207380116,6.96298251360471,0.492073019410235
1.0775497957066,4.55875197157136,0.773290519031912
1.0831671605764,3.36596929655102,0.916158799684557
1.08560598485982,2.03447933809508,0.933935295227857
1.08784528799086,1.62531873863421,0.981919237993378
1.08984633306355,1.24150736757278,1.00135377587772
1.09712287774828,0.819801469765232,1.0225596728299
1.09711926291251,0.805206933920339,1.04459965561988
1.09840994276247,0.456401330652466,1.00329685814999
1.09837953164164,0.448473664361302,1.01296565002309
1.09834647866696,0.440963097281245,1.02214910360841
1.07751723811511,4.55682183045405,0.778731492543675
1.08301826445492,3.36518566313931,0.921985675013012
1.08765480448193,1.65380309234794,0.936068329845778
1.08970330767532,1.26393082241844,0.967637019354305
1.08977327426149,1.24237254781225,1.00336341345902
1.09703705099391,0.820299311920457,1.02363300310828
1.09702847920895,0.806414287875551,1.04567849370923
1.09838538238645,0.456140057755136,1.00357429404726
1.09835061368792,0.448403970912556,1.01317367540836
1.09831561261178,0.441401068799272,1.02235719930499
1.08007368099151,4.011885953089,0.81390827801744
1.08512660576792,2.84198555267011,0.928535484528639
1.08739528058947,1.66777145110455,0.935118619943597
1.09470712490398,1.2281730341791,0.986543187670296
1.09680780135657,0.83844913833909,0.996080016700572
1.09680603962965,0.825846468213934,1.01794871300717
1.09836078532829,0.467108688894537,0.989408128851405
1.09832451511509,0.459669509291242,0.999556041735784
1.09828020903444,0.452272747931232,1.00915541365655
1.09823263356855,0.445035819543408,1.01834673222977
1.1252874211978,8.78222037258646,0.547647075448569
1.13521775541207,6.35725421371355,0.921430401973629
1.15055007256678,4.54139671220813,1.16380194330127
1.15606522689253,2.53271658079801,1.21528364296301
1.15951453771266,2.12806160485492,1.29264933630491
1.16294053886594,1.74480345565432,1.34473261556486
1.16628111336602,1.38676606729526,1.37100840325711
1.16449088725544,0.909014914937165,1.34914975358694
1.16451446439681,0.894156320131263,1.37190369107363
1.16587143256891,0.551511185976474,1.3155405663017
1.1658473850817,0.543268536533165,1.32518083906327
1.13526269070351,6.35356871645066,0.928230088338082
1.14963907099903,4.57539065938147,1.17206300011941
1.15610977732164,2.53700307593334,1.22044920795675
1.1627685549454,1.77802756303579,1.29787821497585
1.16256898267203,1.27304933405993,1.3619436098444
1.16444763646061,0.908711954576496,1.34923403771549
1.16445046790727,0.894119622288932,1.37171941411856
1.1658400551106,0.551686944727868,1.31549474245767
1.16581152430853,0.543401877713218,1.32499203495366
1.13759710984622,5.80952647034,0.977359626257402
1.15293857100376,4.01172793933418,1.19846067727653
1.15778537658479,2.10278584241428,1.23217153374513
1.16007358313793,1.69288845726296,1.28540399172723
1.16223038284187,1.2979492497481,1.31410760934421
1.16425251134597,0.924723081704623,1.31735846656574
1.16426489974566,0.911037028659976,1.34013004773077
1.16577722394324,0.561621576393315,1.30140008591358
1.16575191226356,0.553560654051603,1.31167335538341
1.16571675762574,0.54572170412823,1.32137987814072
1.14723994884749,9.28193978774519,0.545835575484066
1.1564646712928,6.858895869549,0.937111737697441
1.16352742808832,5.07649254434082,1.18501775080102
1.17833252060639,2.89626249629566,1.26094149274571
1.18490728184968,2.14771285182536,1.35596069535372
1.18837382269815,1.78239289496997,1.41007927146685
1.18679949655071,1.2649958220921,1.45500942917703
1.18841336658929,0.919565873585347,1.42930944077285
1.18842751313527,0.905265312847856,1.44967823862717
1.18969237280642,0.582202140602075,1.38254992575199
1.15645876963866,6.85697156719649,0.945898349289631
1.17840013778849,2.90541804022338,1.26827821311055
1.18260849325642,2.04460821914174,1.35709167992084
1.184740852851,1.65337851678604,1.40442106312066
1.18664815525344,1.28737030947317,1.420480149584
1.1867340667245,1.26667576959945,1.45432483199246
1.18838492068524,0.920308862358817,1.42883580970272
1.18970795403015,0.590145696457082,1.37343870822029
1.18966695351371,0.582740622645735,1.38267511171014
1.17019480191625,5.71458972528459,1.04795671085503
1.17764923118371,3.97050832499053,1.25677320267434
1.18007028554421,2.4773625395601,1.28518611567276
1.18434132187244,1.69405766984681,1.34343896489114
1.1863403353699,1.31377006406215,1.3720832035655
1.18641556881191,1.29415537888702,1.4060993403467
1.18823305255573,0.939112173449634,1.39769964368423
1.18823973906349,0.926306503750266,1.41889646968865
1.1975081662703,0.516052602803666,1.43857307771605
1.19748053669518,0.509644668446019,1.44867231413467
1.19423492730001,9.41960137615854,0.633091076137751
1.19901219855946,8.13073435561028,0.994671015962198
1.20784774174662,5.80732680645135,1.32839542990009
1.21408419575414,3.44050159574609,1.40125711586383
1.22097470142258,2.677107106101,1.52268812608656
1.22468366747663,2.29817689429883,1.5955299825917
1.22826093820092,1.94119660644598,1.64212626298303
1.22441325563568,1.38637172749646,1.62872122370933
1.23599527427442,0.923134410671451,1.7122264113817
1.23749023642628,0.579712306953883,1.64991497159567
1.20130690551679,7.55568041605841,1.03883343802102
1.20811661239626,5.81286576786634,1.33686421941598
1.2173967307421,3.08238778673737,1.42720313652928
1.22104969848407,2.68376249236562,1.52694497620415
1.22466420011836,2.30349103297251,1.59902252404849
1.22432625114655,1.38621552726727,1.62865984438021
1.23591918139647,0.935776735354033,1.68771284750781
1.23595597681812,0.921427623876582,1.71071020724994
1.23744316613207,0.579635499439404,1.64909861098177
1.2032530218056,7.05846707299553,1.10741985760116
1.21497498298998,4.80166828382518,1.39168205016335
1.22137153455718,2.76767799591391,1.44915786497355
1.2198736053946,2.18965935593568,1.50980574501599
1.22204221534502,1.78665196586228,1.55836518176063
1.23366617996427,1.32059214647752,1.65000820357308
1.23372523118905,1.30330179153511,1.68537323960827
1.23576591449193,0.935837644551112,1.67592306922455
1.23580447017909,0.922436762124986,1.69870529617766
1.23733538349091,0.580551151975748,1.64471118638241
1.2197877755053,9.3452435211684,0.683952834387187
1.21057105432414,8.10352372379048,1.03251965642392
1.23142659171034,6.25364664109475,1.36537315355352
1.23640861808117,3.80370920282976,1.44522749408197
1.2430956450227,3.04424295849617,1.58081427141156
1.25021542713087,2.34051351513317,1.66458709324773
1.24665655385207,1.74098053835735,1.73253895505819
1.24857642817891,1.38538458418439,1.7225069992818
1.26164141209052,0.942507757754925,1.78472291827896
1.26167290605038,0.92880719132909,1.80622618169575
1.22444699597507,8.05492186065291,1.05942146983618
1.23075411238276,6.30911036635319,1.37828145433134
1.23962077910541,3.4543021865555,1.47435093668254
1.24322700839104,3.0531054923722,1.58760421695786
1.25020114119746,2.34691686170035,1.6679762129886
1.24642341341904,1.76797091331934,1.68421356703222
1.24838310839927,1.40659433000357,1.68706624064379
1.26161173353755,0.941996941339684,1.78339351255002
1.26163390651092,0.92818897143319,1.80451916592704
1.22673765297855,7.50291435535795,1.13647743833926
1.23551089395269,5.18989295890094,1.43301971790536
1.23991980367003,2.97993790413792,1.48648413561187
1.24220765691047,2.56583271298141,1.57201387597191
1.2461772357452,1.79869375314343,1.61755424537826
1.25948294397378,1.31331261214205,1.75816033285937
1.26143180519931,0.958233072198879,1.74940858259071
1.26145825994424,0.945347795290988,1.77109617917938
1.26289202846718,0.611111602955765,1.71757929785503
1.2365049973548,9.31082721897602,0.697744133218795
1.22303350759182,8.63632449579286,1.00794549333416
1.2458147688976,6.77714824357222,1.35526342159864
1.25354524067209,3.83052658396854,1.45725820690322
1.26033512057385,3.09266435848126,1.590619629423
1.26404064975429,2.72303856456737,1.67518558554713
1.267713873046,2.37873732359343,1.73324565776108
1.2624347696188,1.77024003623618,1.72778598094152
1.27764926375076,1.29873754954238,1.85113126000638
1.27922045480913,0.965157992505,1.8042736240825
1.23909363783327,8.58263261742501,1.03765322010479
1.2478009363713,6.30978483157636,1.39107792285634
1.25375976443404,3.84079929013481,1.46610762572225
1.26044243292297,3.1024578627672,1.59715698176227
1.26403146208737,2.73353079256102,1.68064102520903
1.26237511621793,1.77144500458689,1.72777552037427
1.27749812184918,1.32000332011314,1.81557168940152
1.27759072781951,1.29909253626397,1.84865656283706
1.27917845922447,0.965920525353244,1.80309888576835
1.24305929356013,7.48333163110098,1.14707565261923
1.2515805687534,5.18235970027407,1.43967185770111
1.25590019971454,2.98853796150074,1.49057858303001
1.25810439430626,2.57972891350893,1.57337127536539
1.26014982410174,2.18352872490259,1.63068394038367
1.27517502629182,1.71164120118232,1.74648682142577
1.27721304194079,1.34307621340702,1.7621471800244
1.27725465696011,1.32592890372247,1.79604727426705
1.27901775825518,0.983758961947983,1.77152226148894
1.27903943285257,0.970971216867782,1.79246991806167
1.25168963855083,9.50095895865271,0.734250554789246
1.25224017047914,9.34711809799713,1.03443246353932
1.260337757695,7.06746370515835,1.42741411149872
1.26644810868615,4.37717677655687,1.51630473644563
1.27329904786552,3.61585093123483,1.67155065410354
1.28068320421466,2.90822075661822,1.77487639290943
1.28450701416005,2.55607814238486,1.8392471271142
1.29809751891654,1.99826936509583,1.95331258382174
1.29380581216833,1.41379909218413,1.93734445192026
1.29571753254055,1.05731238900346,1.90466844910565
1.2957770108639,1.04336137473948,1.92782846371092
1.25233980770767,9.33928372469597,1.04423897816949
1.2607083801181,7.07176796672836,1.43681860417738
1.26980818747371,4.02804087669606,1.54519368513549
1.27686800062621,3.28669300279294,1.68696094141245
1.28069496756296,2.91330716603983,1.7782907082517
1.29799610409028,2.0048349286312,1.95487924266148
1.29374413490738,1.41210549725356,1.93624605748034
1.29563093181758,1.05518258079428,1.9030372622542
1.29568458269254,1.04114779049681,1.92585804186991
1.25641502078965,8.31729786230592,1.16052132391573
1.26773506211265,6.09041292481134,1.50369475711362
1.27391781111659,3.73155358865926,1.57489005496329
1.28927128502896,2.20646856804208,1.81544608848086
1.29141853389294,1.80701442208776,1.86257663500664
1.29344848051579,1.42697486707773,1.88184767917579
1.2935481721498,1.40827388756283,1.91887760184986
1.29544280893982,1.05322126199165,1.89242709805945
1.29706065083408,0.71235970870544,1.82961108500215
1.27667352888549,9.44178288412163,0.795176613669111
1.27731125577224,9.2895950721238,1.09420490602979
1.28299402875405,7.56386831757062,1.4657019514829
1.29187357409578,4.38852613298721,1.58352403676712
1.2988562106253,3.64602843370378,1.74128633674212
1.30276731145599,3.27013461057225,1.84605254677119
1.31008223309056,2.61995210725031,1.9103827205941
1.31765682852178,1.76344444492022,2.06019100804372
1.31964263638577,1.4091168340899,2.0462943857126
1.32147109610917,1.06488715770415,1.99754683278322
1.27738321112477,9.27847817269033,1.10550702067686
1.28338181419793,7.5685173516118,1.47762120005768
1.29208157108636,4.39558317933888,1.59166606802711
1.29899881474634,3.65594393191126,1.74769185177007
1.30631855998399,2.96546605513709,1.84956679321267
1.30996234649422,2.62548169505443,1.91225996612512
1.31758386568018,1.76131425384268,2.05895558861585
1.31955346442776,1.40704552887087,2.04405696399302
1.32140811873434,1.06410120462619,1.99584881562468
1.27940114726171,8.82879573822219,1.19143498311219
1.29039631092957,6.61895036086199,1.55146988305306
1.29932524976306,3.76738725336225,1.64548189593608
1.30287163789341,3.39244091867605,1.7544262404301
1.31305956659949,2.5794681142398,1.8925783781636
1.31521024378579,2.17595340590887,1.95138750333084
1.3172316896227,1.7904106451364,1.98512915291807
1.31921962816409,1.42565598090431,1.99122149141385
1.32112197396648,1.07900808638042,1.96416385575369
1.3211511949275,1.06571349106204,1.98609355254778
1.29320240156029,9.41102579163275,0.811169422573221
1.29383108291295,9.25847863394544,1.11015768755182
1.29803503263329,8.00287462167735,1.4528590938343
1.30590639826899,4.7694302707913,1.57295554524602
1.31270765067103,4.02654224526702,1.73999761558267
1.3200990560501,3.33927475401703,1.85496046354571
1.32397642597538,2.99449611226175,1.93034863558048
1.34076918623813,2.4225634416086,2.0687179074174
1.33540726048528,1.79116174203762,2.06494067489551
1.33732469243192,1.44173765087455,2.04638062557566
1.33905972645342,1.10260413013126,1.99304396801665
1.29384990903186,9.25101511015924,1.12131105246484
1.30033256445187,7.57682977606971,1.49251393016808
1.30929070989559,4.43554225533527,1.60406640045504
1.31623608836274,3.71480177956363,1.7580691440521
1.32009792070488,3.34815923629132,1.86011060574391
1.34068574945345,2.43256820181405,2.07072473225744
1.33530752406662,1.79186420321205,2.06346444148306
1.33723836567312,1.44091838617282,2.04459853116341
1.33899304757578,1.10200848005602,1.99181288785869
1.29631662258715,8.84280546961353,1.20598081437682
1.30735451811617,6.65557147805308,1.56476950957313
1.31341956210343,4.17683589005718,1.63634599324791
1.33100658774697,2.59227300768341,1.90261617288022
1.33303295612171,2.19807108113496,1.95917616564011
1.33499869866424,1.81855986614187,1.9900358527749
1.33690264876182,1.46124205250917,1.99315440195061
1.33697474272341,1.44184949949921,2.02716089119242
1.33874922441462,1.10497592071116,1.9840227527394
1.30123489107106,9.48563463847621,0.806007499369875
1.30298844642129,9.24906692327942,1.10279614902797
1.30703217688776,8.09081869367362,1.44468599987052
1.31571235271148,4.80337220051006,1.55715252258061
1.32268721585499,4.07478646893362,1.72079075121085
1.33025239996294,3.41059755986691,1.82864555437202
1.35268699450678,2.50145216051304,2.0428630455595
1.34619075202916,1.79895478139485,2.07585952706665
1.34807809620598,1.45886844733725,2.03845322351115
1.30196622826174,9.31497139997276,1.11628877334137
1.30997468105795,7.59798290208418,1.47869115527616
1.31608003629737,4.81730986499077,1.56448375487345
1.32295600801727,4.09264563957147,1.7260695639005
1.33025603413406,3.4227557175061,1.83224253520977
1.34881470671356,2.83723414854937,1.99286366550353
1.35261760388229,2.51136107564169,2.04445642172669
1.34595618943153,1.8252706733865,2.02676301302905
1.34790558832682,1.47839241333342,2.00275387818242
1.34961830987437,1.14524090233952,1.94622926459715
1.30599846544331,8.86056294658528,1.1883261585282
1.31726111124402,6.70439555935554,1.53920274568712
1.33907365883486,4.04567161931577,1.67800791594796
1.34256196608343,3.66362182275853,1.80229417321144
1.34167533023785,2.61429005815809,1.87200854824405
1.34366731512881,2.2254198475787,1.92315520004892
1.3455969316032,1.85219140851039,1.95159944076047
1.34751738454692,1.5007635543851,1.9509665145649
1.34760309047474,1.48086406676211,1.98556261048592
1.34936432929179,1.14729540144845,1.93811657108958
1.04345417346648,6.42305010569984,0.467697933808472
1.05592752058777,4.00644515819283,0.715591490157313
1.06158554922905,2.8055674595773,0.83027745077116
1.06394922653102,1.62314447789627,0.838803070812575
1.06593665099641,1.21792963444422,0.86751692567048
1.06754477760277,0.834410415878438,0.868915281013919
1.06753605975158,0.817925434867079,0.890803800783347
1.07263230055196,0.420967666986563,0.871954034103329
1.07259941029977,0.412509911922393,0.881740638852791
1.07256187904241,0.404490742230727,0.891008546090619
1.07251930997442,0.396954683889387,0.899797295460775
1.05585890784946,4.00613029585399,0.72060463755887
1.06143987271943,2.80573282517014,0.835606763228024
1.0638083461949,1.62428077830688,0.842538390403684
1.06588760177849,1.21942848794562,0.870584887823184
1.06749810678507,0.836074707820236,0.87046563562408
1.06748674971783,0.820673466889365,0.892654913330222
1.07261342402288,0.420942983158754,0.872659755921915
1.07257221905431,0.412686940562183,0.882408543401465
1.07252549636594,0.405124592768964,0.891714871394529
1.07247932607548,0.397660761900892,0.900491798793475
1.05837295732547,3.45375335431879,0.747033034221657
1.06341403965061,2.27715710390138,0.834808475777766
1.0655777387146,1.25401630883881,0.834203362847952
1.07109001753295,0.820756656540172,0.859992251307822
1.07105414867821,0.808625247031258,0.882179083997187
1.07257303005713,0.433375153376417,0.859637939956197
1.07252951221199,0.425615013967465,0.869547711310756
1.07248372920836,0.417880496489159,0.879111408098228
1.07243089154167,0.410633064204181,0.888402812626429
1.07259250606406,0.0963197861795947,0.81305
1.07259250606406,0.0963197861795947,0.81305
1.07259250606406,0.0963197861795947,0.81305
1.08324963291266,7.69312255300298,0.532069764247881
1.09510685933083,5.25417998243567,0.852984360644819
1.10352306337867,3.4542137028649,1.02829108686679
1.10604562730125,2.08293639858012,1.04879150485071
1.11006543399676,1.28450193447097,1.08229156481924
1.1150130759724,1.21365065404147,1.14032400959422
1.11671507953465,0.822394592984064,1.13902693179953
1.11671638771679,0.806566434782058,1.16131933708925
1.11792910192173,0.444733267538868,1.11894629290202
1.11789593024525,0.436037204520787,1.12869335462841
1.11785401583604,0.427861612403275,1.13792519782511
1.0950390121238,5.25328299361288,0.858420779235
1.10337512146645,3.45566491393112,1.03348471125299
1.10806114789268,1.69204943395018,1.05089889492705
1.11484886254674,1.23686720648608,1.10615434338491
1.11665485521377,0.839373779348827,1.11662494528874
1.11665303620112,0.824583435268248,1.14023360659535
1.11794742025156,0.453511485167631,1.10897547692747
1.11790611063145,0.445289619153463,1.11940040407989
1.11786106547244,0.437084332007171,1.12924684717438
1.11781713568895,0.428879070918038,1.13844111991225
1.09758508338196,4.69273080155342,0.89510510572878
1.10534915837598,2.91987828245756,1.03866627376444
1.1121663235868,1.6724190158046,1.06759951480366
1.11445054860356,1.25327125169918,1.10272159339603
1.11642722219178,0.847390526625936,1.11241609206597
1.11641155976535,0.833937572997609,1.13512567474356
1.11785523220104,0.458162311763029,1.10544974335042
1.1178159324432,0.450020817374082,1.11577483276292
1.11777625909757,0.442257298057284,1.12565482661618
1.11772881010678,0.434737315064615,1.13501241619157
1.12759208359714,8.73642691772766,0.55648906319794
1.13797760440356,6.30790119378823,0.925532619457358
1.14580064779558,4.51161223762538,1.14952198085177
1.15031736436667,2.47392046507411,1.18838002034587
1.15242460190699,2.0635550751634,1.25451336123954
1.16297215502112,1.60345453110702,1.33212155166771
1.1648550522294,1.22188472862564,1.35075498560448
1.16633544419313,0.861506735483208,1.33969625002187
1.16634341548623,0.846625084841081,1.36078319770713
1.16753697956603,0.5141253919934,1.30912114621667
1.16749906870406,0.507014817293451,1.31841796543851
1.13794706873914,6.30694216280669,0.933844317265006
1.14563903795881,4.51461275011438,1.1583272599274
1.15019946823757,2.47721722397733,1.19339681200871
1.15239471776329,2.06432708526285,1.25898524260724
1.16287408725775,1.60441715027389,1.33564928088874
1.16477866371635,1.22332525911425,1.35188820245073
1.16629659023905,0.86317482972627,1.33949289745219
1.16629681140684,0.848796218401004,1.36058588142875
1.16753516980754,0.51476698568268,1.30933165681057
1.16749522272037,0.507075037895696,1.31836184733603
1.1424995824779,5.19346343052428,1.00754787747076
1.15751031299536,3.40043883138178,1.20814581280044
1.16007213187213,2.06085337440416,1.23054461521804
1.16229991793254,1.65051228104906,1.28054021750187
1.16438156920435,1.2566619867304,1.30642987684997
1.16614796776031,0.886401553960376,1.30948820597792
1.16613839996127,0.872274025399109,1.33064401673583
1.16745624926437,0.526749833253724,1.29609477736322
1.16742176819001,0.519476424927005,1.30577290957939
1.16738878781236,0.511413412559427,1.31460642096291
1.12248304521394,8.94274082647527,0.544682078419716
1.13291997766806,6.5072870429602,0.931147846156444
1.14109852561334,4.68637869643374,1.17004397049265
1.15475410106553,2.16374205440412,1.24590316451907
1.15680986710134,1.69033486983678,1.30977104653899
1.15885512629591,1.27492405615263,1.34410517806713
1.16055975348927,0.883118923039325,1.34642101591725
1.16058223410521,0.867110449019277,1.37027766399981
1.16182503582914,0.49941192413401,1.32851185445801
1.1617961331951,0.490518105031521,1.33877426522408
1.16176606553108,0.481713306962457,1.34825388297078
1.13290111628829,6.5064066397319,0.937073906398377
1.14327559020967,4.12751204632449,1.18624383980673
1.15422539801691,2.12651590579803,1.24762817762292
1.15666764713765,1.69239509998026,1.31231315875345
1.15875968507773,1.27706378207266,1.34589037070639
1.16050118552671,0.884848762141785,1.34690765752593
1.16051043205282,0.869728983461865,1.370850455267
1.1618006550191,0.500217006867957,1.32883339705463
1.16177282346183,0.491714024968974,1.33910410974567
1.16173914125803,0.483208261161504,1.34866419150236
1.13535556915135,5.94462158709118,0.984164479818091
1.15114026265471,3.53747224433345,1.22006796863404
1.15379077914895,2.1401849294054,1.24849097737081
1.15838900921977,1.3100640942654,1.30165771789839
1.15841773359205,1.2918006156768,1.33908005992158
1.16031617055507,0.891758913918128,1.341046588561
1.16174009139272,0.512234245681028,1.31455114657877
1.16170639740063,0.503342449763798,1.32539962835429
1.16167410819051,0.49541014850711,1.33570170792408
1.16164163068857,0.487629925829778,1.34531027914561
1.16868748151587,9.42479708535673,0.615724140237735
1.17590005521206,7.56224228550506,1.0036560624201
1.18572715207308,5.18639757134599,1.3039650673238
1.19996302207391,2.89589332943544,1.39020136842184
1.20255587092831,2.46020915227157,1.48510924825974
1.20689926970598,1.67076100391762,1.54115111503963
1.20871598333702,1.28749798506055,1.56124822020073
1.20881207309701,1.26597888341604,1.59599534410961
1.21028980509052,0.906919817969365,1.57228615788382
1.21144951991811,0.567430852841375,1.51820912830958
1.21140529649079,0.559179590977525,1.52732137743226
1.17591582795811,7.56033439705595,1.01233734665932
1.18557731431449,5.18960729399452,1.31234624365005
1.19982668635589,2.8992105655758,1.39636564806332
1.20464376595754,2.07974499041304,1.49313966321875
1.2068169655967,1.67262962599189,1.54335746997321
1.20865835123326,1.29000955062953,1.56136054441598
1.21024886804747,0.923354940945767,1.55026892495059
1.21025473674411,0.909214138196974,1.57194085788851
1.21145333871103,0.568136904114105,1.51847174972911
1.21140943462903,0.559773706724236,1.52752187049947
1.18037979675388,6.44369021048178,1.10081128908104
1.19679907513502,4.61048018728698,1.36466366860343
1.20180867920054,2.5268401681628,1.41331103817898
1.20629384325837,1.71797588380666,1.48247632809857
1.20832122887113,1.32305189101672,1.51410365200575
1.20837506577688,1.30189831798404,1.54859496286757
1.21005720226383,0.931282714607955,1.54167808405424
1.21005624390328,0.916935957585534,1.56314384322205
1.21134850173165,0.572522625553126,1.51558241735191
1.21132010943919,0.564264680389559,1.52468988323832
1.20419571771498,9.37242068017822,0.664040283784653
1.20882037423793,8.08537711915496,1.02491458060737
1.22920450626799,6.22855642993474,1.35413389667712
1.23717769064049,3.39967085461836,1.45044828883133
1.24078386974457,2.99074020014032,1.56040046745817
1.24758993846155,2.27765503631834,1.63891881779406
1.24462593811547,1.72211424622213,1.65803380973862
1.24477482447698,1.69586931179021,1.70584427660041
1.24657792799198,1.33913066733816,1.6929807431707
1.25895018755456,0.907409368229633,1.74090480472257
1.25895684877234,0.894551893197938,1.76211732504944
1.20886572719676,8.07943359325442,1.03391983796998
1.23131875229934,5.67599344781573,1.38624245618947
1.23737703701888,3.40841565984453,1.45787272555659
1.24408930567701,2.65868371601776,1.5739645354039
1.24260541073994,2.09991991496693,1.62860204411723
1.24459815502652,1.72331936180004,1.65918234134919
1.2464368370995,1.36417119405066,1.65963036509591
1.25891179289028,0.909093418341902,1.74031361343638
1.25891758576859,0.896034977511748,1.7611382989267
1.22623492128216,6.93050773959965,1.15633090495893
1.23331653871915,5.16497834393867,1.41918890793603
1.23787185309131,2.95115937555183,1.4699211684888
1.24221004377894,2.15643866765521,1.54962369414512
1.24421589824534,1.76386835133133,1.59311771068678
1.24610237643501,1.39218737072325,1.61060580771312
1.2570252016724,1.28451788306536,1.71970903312733
1.25875870485886,0.929625356037076,1.70767786037703
1.25877664373807,0.915706035686327,1.72917300609392
1.26012153596313,0.58511016287203,1.67483019536306
1.16168398067609,9.60181199020833,0.565133068427579
1.17598137215776,7.73352252028592,0.967462409607941
1.18646786455787,5.32936239627489,1.28974457270724
1.19197850812493,3.06185884899949,1.36305443681044
1.19837348241854,2.24353118853771,1.47512491810425
1.20164635416845,1.83356664985421,1.53722971722258
1.20062896610146,1.33682549241959,1.55085003360487
1.20237476967387,0.947730920147763,1.54227437269003
1.20241733183101,0.931064820531575,1.56618305994582
1.20366394078834,0.565656039515189,1.5110061965186
1.20363847336551,0.55610181884836,1.52078657063691
1.17603393076145,7.72746737576015,0.975174884993255
1.18640588633808,5.32515781923378,1.29723289082492
1.19502390803465,2.67442829325038,1.38792410502824
1.19836454789762,2.24792078400854,1.47783048439267
1.19851754491099,1.74456725194607,1.5285179986972
1.20051457163385,1.33928157951302,1.55159257681896
1.20230303343411,0.949120696982944,1.54249877473212
1.20365642309272,0.575800012217999,1.50047673167031
1.20364031152861,0.566137785664929,1.51110058666469
1.2036098239491,0.557247030781853,1.52102502610598
1.18093028895766,6.58448414303452,1.06853430024162
1.18847168789092,4.77522071824138,1.32699585543498
1.19346298104801,2.620465537835,1.38509293500687
1.19802146333783,1.78416120722191,1.46688761418696
1.20022191641117,1.37076381890677,1.50399279362179
1.20211505643672,0.969464589117191,1.51038249180692
1.20212196273821,0.95463777513008,1.53443830598615
1.20953349840336,0.501777694181816,1.56351102285203
1.20950494771886,0.49279126411132,1.57478685065876
1.20948189276141,0.484496678872619,1.58544356222944
1.20913166971293,9.52354201418835,0.696358626171101
1.21170779590573,8.80897971182982,1.03422085007869
1.23221386417538,6.37825786035223,1.41601258532643
1.23970102009519,3.3823340187035,1.52638334160186
1.24224894157192,2.93753075938443,1.64354635148694
1.24668499833575,2.1343710222031,1.7233485847388
1.24877734864966,1.73363229882877,1.76264634016141
1.25063663309544,1.3515332362757,1.77001834964534
1.25219184632735,0.98715727255939,1.74566770017005
1.25222158745832,0.970978535984146,1.76666583096159
1.26213830446382,0.530359957398013,1.79752721981957
1.2137577330115,8.23748068927418,1.07890918019011
1.23215601201415,6.37671421735528,1.42683499147482
1.2395923480014,3.38313728264345,1.53206495409336
1.2442731410717,2.55465797383401,1.65557634474292
1.2465978494112,2.13602702371951,1.72602799511813
1.24867161517192,1.73513331236449,1.76382703725716
1.25053082027377,1.35498940554623,1.76978494220186
1.25215903235727,0.988966896461125,1.74530217611717
1.26213499736446,0.531815483801994,1.79740002992878
1.22721138364777,7.64549740923379,1.16782280670452
1.23665779035007,5.28378619386195,1.48581083504773
1.24149701706322,3.00811530947421,1.55145435560856
1.24604796489591,2.19054948504282,1.64709148599178
1.24825165912193,1.78013711784594,1.69814813505417
1.25019014835503,1.38778961736895,1.72024237167133
1.25194829561114,1.01105576740372,1.71420403173647
1.25195845643978,0.995917902912175,1.73632614394774
1.26205890752776,0.543947873938075,1.7828154942503
1.26203394442538,0.53624161740951,1.79304818921814
1.25973205565552,9.43771270632119,0.775398281921196
1.26033119458273,9.28347745127256,1.0751010819063
1.26704745394279,7.46105271298504,1.44271424270889
1.27445660161789,4.27659138067647,1.56426221118219
1.28113348730815,3.49200543187752,1.72161013447396
1.28809740807302,2.7573953548989,1.82509252845106
1.29171451813556,2.39217787861691,1.8878921556413
1.28665367243601,1.78569230559983,1.87946768927317
1.28850407375587,1.42508518334384,1.86704819253614
1.30266554156877,0.949002060472983,1.96464353455231
1.26042713755893,9.27562642529892,1.08671053670722
1.26905718224783,6.90700949080628,1.48143016360074
1.27773777746652,3.92036847388066,1.59688850919787
1.2844975242408,3.1540259187629,1.73991237117194
1.28810849937194,2.76651718812903,1.82973038848363
1.28456640305227,2.16454358268847,1.86167892941011
1.28659214195382,1.78903113731293,1.87900171215598
1.28843683947203,1.42767720709627,1.86623015863441
1.30263151019889,0.964264781347996,1.94211860758732
1.30263750376876,0.951779694594044,1.96359167732147
1.26454107126052,8.17273410623998,1.20336073920987
1.27317576659082,5.83691301195991,1.5417253449987
1.27756317283797,3.43479541607636,1.60811281933973
1.28201881227088,2.62786831324466,1.71316079124532
1.28418887259388,2.22242958311863,1.77557674649611
1.28615343888689,1.83042094852785,1.81050766640982
1.3006899065238,1.34565932036361,1.92055766120286
1.30074799311763,1.32646867280399,1.95544343039054
1.30243618933084,0.972219573908432,1.93214761638804
1.30246502245836,0.957745761096535,1.95331321453667
1.28795176966303,9.41133488087033,0.793668313072035
1.2885659199314,9.25868924434513,1.09362408870426
1.29467813881848,7.5400701097524,1.46379930326651
1.29294843338909,7.99845178048279,1.4358899562365
1.30069300226708,4.73097113347405,1.55503292545875
1.31068395735761,3.63798120292833,1.73449987335012
1.31460683749267,3.26443639139449,1.83507164747675
1.32191173443064,2.62719012954867,1.89054228697384
1.33014708736236,1.74576680501245,2.03505043703307
1.33198044087681,1.39723258946533,2.01508334018484
1.33356166414161,1.06139743290843,1.96200255616552
1.28858832321148,9.25047741010681,1.10501572329935
1.29512308095281,7.55444789873302,1.4739338205256
1.30397227843397,4.39499267926477,1.58651351971986
1.31087356861248,3.65486179398989,1.73879665982142
1.31809727547837,2.97179493986095,1.8334031164156
1.32178109941358,2.6381467081764,1.89170102628398
1.3300863353633,1.74628495280813,2.03309723956446
1.33192837900369,1.39690130702743,2.012838071462
1.33351273259757,1.06127582358608,1.96031100362387
1.29122789980291,8.83946162108642,1.18268410449904
1.30228557173987,6.63628072512515,1.53689028350198
1.31130114199669,3.79869634206648,1.62744431487846
1.32323778760757,2.97783697599508,1.79075581750754
1.32552378925481,2.56622018341141,1.87303497436945
1.32759816006808,2.16624821074315,1.92715694113439
1.32963170493207,1.78375068657024,1.95588393083162
1.33158352380491,1.42283466202458,1.95889166906755
1.33328925389829,1.07932323903863,1.92945575436991
1.33328314309588,1.06563692361122,1.95093980991619
0.911595670796466,2.9109062227925,0
0.914482356929028,2.28502566114687,0.0518773788840114
0.916872491751488,1.68066020924076,0.0762355140348879
0.918708974488452,1.10303275182902,0.0747776146200356
0.918672730109955,1.07888853438177,0.0975364229666376
0.919718102101513,0.540385632592574,0.0595650641360698
0.919668294848371,0.528458737063873,0.0698474311849753
0.919616799717058,0.516863542394721,0.0796180601304378
0.919554308174201,0.50461298881363,0.0887166792616937
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.914442999026682,2.28362528301501,0.0546646761582116
0.91676778375126,1.6797602290288,0.079921748210854
0.918598550200296,1.10226895340888,0.0779003387141905
0.918537683865658,1.07831380430954,0.101325397695677
0.919685905632477,0.539768372899844,0.0612417433878032
0.919627675536444,0.529035690888768,0.0718111274591646
0.919569492580448,0.518330866631911,0.0818566554952602
0.919548072291601,0.485928494529927,0.0871671557481797
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.916546351747836,1.71501818983082,0.04889488704953
0.91835225121879,1.12562772015042,0.0581648638813369
0.91822868992977,1.10679726279239,0.0817357116554339
0.919623148534944,0.552617765585333,0.0514821601868186
0.919573954473773,0.542085063433613,0.0621120307077945
0.919520395307951,0.532078753412565,0.0721473977893745
0.919464037831891,0.522823496933563,0.0817951061764657
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
0.919377890178387,0.0471131774106352,0
1.00373896017785,5.1496700716063,0.342750641217592
1.01005305938812,3.93349500961056,0.475303421033785
1.01575897704068,2.76444791227082,0.55829356309134
1.018258219236,2.17744807526304,0.605701531039688
1.02035114720681,1.62257682071714,0.629191460395302
1.02038318419959,1.59129123190891,0.662346750142971
1.02196454293303,1.07047023720573,0.648533701787717
1.02193462301523,1.04959514275743,0.668813427864732
1.0265375039401,0.531827379417598,0.632098261543043
1.02650513961671,0.520764249249004,0.641129471064273
1.02646803223338,0.51096764322805,0.649838836055777
1.01002922187762,3.93140003316259,0.479941388232649
1.01566302859468,2.7630086006374,0.563895184228808
1.01810695532875,2.17785426945682,0.61102330803193
1.02025982752087,1.62297530306811,0.633168507526571
1.02193156054674,1.09064948516405,0.629517989647287
1.02190764014052,1.07131504634346,0.651062934891932
1.02654845610525,0.541279969884046,0.623397032214555
1.02650886996323,0.531025944143229,0.632973661957975
1.02647020356816,0.520845461910656,0.642046859487628
1.02643203867809,0.511255935461052,0.650755677175964
1.0126926262447,3.37898789059736,0.506697600908311
1.01783801754403,2.23198164156106,0.572512779827119
1.01993052670609,1.66397083207698,0.601173739012663
1.02175885373265,1.11732198530334,0.606388720998146
1.02171246836009,1.09988246070242,0.627672882893312
1.02646919587708,0.545077374631733,0.620783216918603
1.02641797476159,0.535275824397767,0.629939119407864
1.02636368441994,0.525632333723133,0.638879719763448
1.02631431678668,0.517246143843083,0.647703765136736
1.08789689790163,7.46030377090642,0.490954755237484
1.09592084648766,5.65732029465631,0.723352084006345
1.10128317065214,4.45843279980108,0.873610482632735
1.10605180562667,3.31148070327641,0.9758991661365
1.10815921388059,2.74049369273966,1.03778148732019
1.11016324971142,2.19758849984318,1.07234376704759
1.11946816009035,1.61685779297223,1.11466808234555
1.11950754427423,1.58972797327314,1.14738819604027
1.12098038045484,1.09467126309266,1.12387754033885
1.12097864572335,1.07532159226711,1.14369286246643
1.12216067732783,0.613475813250949,1.08184140287033
1.09588859840896,5.65466043312867,0.730457002917802
1.1011469185766,4.4566299541073,0.882687499203752
1.10590764208859,3.31401189488124,0.983211891510087
1.10808233817135,2.74115489041297,1.04365751411118
1.11012726117654,2.19665647842691,1.07629940776189
1.11936386489221,1.61665268080207,1.11677895514388
1.11940774328007,1.58843329014691,1.14954993664309
1.12092491643178,1.0952713553394,1.12386501923165
1.12091612658212,1.07629643711136,1.14350981670815
1.12215984974998,0.612985204961915,1.08186638736266
1.09817501425691,5.10145573550747,0.780924460488927
1.10315582513089,3.9382692226638,0.914506979044389
1.10770953412599,2.81274391528842,0.985431664457626
1.11689309748582,2.19895064430144,1.05368346589414
1.11893680463917,1.6527789314339,1.07431234103381
1.11892954912474,1.62940351523262,1.10646921963492
1.12077049966861,1.1216488725276,1.09497402040822
1.12076551933199,1.10327886612201,1.11516848497658
1.12208086785118,0.627556571272318,1.06863250599659
1.12205071953912,0.617999071118634,1.07763793146312
1.16169671650017,9.25081335914597,0.554080458970268
1.16853713257849,7.43244783430636,0.853554163960025
1.17329351611629,6.2139020666654,1.06116958843858
1.17774426612958,5.04364377838461,1.21678492358347
1.19556809130644,3.94068334610657,1.35534430232506
1.19894357759127,3.39316613182715,1.43176394053584
1.20236593680589,2.87431576251299,1.48266674638739
1.2007571961054,2.21603370163534,1.49489239130015
1.20256310489366,1.71280174684528,1.48295623820741
1.20404967707418,1.23144242939455,1.44197840213319
1.20406223221539,1.21168410444644,1.46171942544021
1.16850509781372,7.42917900261067,0.861377998863029
1.17523058404756,5.66724054400682,1.0891291911034
1.18973544893012,4.99170447974055,1.25101320077874
1.19572716373981,3.95114334961648,1.36506280246178
1.19665919696909,3.28593597763521,1.43475325998205
1.198750372193,2.73753442789033,1.48075945957102
1.20073904831608,2.21438196401663,1.49680343017349
1.20249338637457,1.71318840942847,1.48284236477615
1.20402796277088,1.21182044155357,1.46108484323978
1.17047499075133,6.88320849875782,0.922537514622001
1.18911701843405,5.09959490369846,1.15905839589205
1.19377861666146,3.95347606337497,1.28268451588702
1.19607482931423,3.37408524331261,1.35726717075644
1.19825690959034,2.80927279924743,1.40589058683429
1.20021625038758,2.26686947966655,1.43118155654265
1.2022007197217,1.74830131218557,1.43489364722891
1.2136338329106,1.16123903098242,1.49978889625557
1.21364267463055,1.14378589864826,1.52000327135547
1.24566276763145,9.29633584383703,0.6910817972505
1.24611283486713,9.18248850816096,0.905341920714462
1.25058717187636,7.94888268096446,1.17008560473346
1.25718940505686,6.28591048431015,1.40325141038743
1.26348130064793,5.19245409807379,1.55504843216675
1.27045689044679,4.17024557690887,1.65600821695788
1.27429164139815,3.65834221103414,1.72231942966604
1.27803887031233,3.17507152976289,1.76295776824257
1.28164513106052,2.72593247642934,1.77778996651263
1.28826194931153,1.75124192283779,1.84719846564337
1.24612883098211,9.17753793233847,0.91487684202882
1.25251742794693,7.38869417584784,1.21088050099237
1.25758816544039,6.30315244251666,1.41299919900178
1.26380477543547,5.21237272046832,1.563642316234
1.27061686248216,4.18792612998133,1.66094385887683
1.27427656820831,3.67440098397823,1.72643838984704
1.28632533546999,2.27166334025451,1.83228866229874
1.2881420155162,1.77722158833325,1.81197263279406
1.28822349701964,1.74796801123571,1.84435010419036
1.24779078475884,8.67861064130498,0.997627625517027
1.25840970145157,6.49419232911658,1.28937377506329
1.26469635811846,5.40447524094502,1.45372313711165
1.27113429729668,4.35252374248049,1.56458448102407
1.28169059709271,3.40489834185594,1.68313935545222
1.2838164042599,2.84769229830383,1.73146577613244
1.28583554265154,2.31345806184166,1.75554301947584
1.28785514939149,1.80397428984077,1.7570722899171
1.28790825661885,1.77982869971843,1.7901818116575
1.28958492816653,1.30002113827738,1.74979841832442
1.30655729211726,9.49104059851468,0.795800659087032
1.30691589923569,9.35867401771984,1.01589255042318
1.30862722986592,9.16641074227496,1.22672300664243
1.31522558870258,7.56695649351959,1.49747530097046
1.32160172712971,6.470033613181,1.68346699869482
1.32874634304578,5.43983303787284,1.81629926593893
1.33638849456697,4.48305544670492,1.89459663777631
1.35998059766085,3.27463105099019,2.07657915625101
1.35261980724445,2.38525864205756,2.09137970161721
1.30712011544154,9.36019492849757,1.02249905446715
1.30776526614471,9.23156827731211,1.2420956870008
1.31573837792963,7.5798828755493,1.50726273042578
1.32208476287244,6.48846701172414,1.69127140461761
1.32907550467347,5.4592964856975,1.82131946202738
1.35604053102133,3.75549821179153,2.04206582823954
1.35991521710965,3.28638994890863,2.0766030125636
1.35237566679175,2.42023321700801,2.04253969220742
1.35428945618337,1.92679932863567,2.00230842055134
1.30861024252972,9.41532342695579,1.05450840067217
1.31703348076371,7.79397255002154,1.35516507807442
1.34023315273766,6.53139337194389,1.61380517724322
1.34648045146893,5.45703835383988,1.7646615992412
1.35286236712921,4.42354011013287,1.86995015495113
1.34810320523374,3.51713104022458,1.91303231344981
1.35006037498786,2.97364267046124,1.95243253244766
1.35196251046974,2.44902762630664,1.96798828398442
1.35389762366115,1.95320156662279,1.95131467384547
1.35398298112855,1.92510118510419,1.98487673810105
1.06602076930843,6.96298228295692,0.492073098623137
1.07465349625338,5.1538113595633,0.711853507427905
1.08042404945057,3.95983161525778,0.847709746602984
1.08322150407454,3.35198800806599,0.934757332452434
1.08776745370417,2.24260238674663,0.98291734319303
1.08979518411971,1.70085564620764,1.00256276655664
1.08987146665051,1.67038413380982,1.03700189087115
1.09712049267232,1.10091859559737,1.04583759683199
1.09712082658582,1.08055467936036,1.06721425097744
1.09839824579661,0.591675282215575,1.01423014809347
1.09836744098622,0.580382138168579,1.0234828271948
1.07467436896715,5.15084040417369,0.716804654811626
1.08032484369137,3.95807042473285,0.853902258269221
1.08538627548833,2.81464730385723,0.938954009661296
1.08768371712819,2.24224500982431,0.986270320476337
1.08972348181766,1.70023949441219,1.00447508779249
1.09702858361404,1.10074013502013,1.04688128821082
1.09702046753873,1.08175814644453,1.06833502161093
1.09837241588498,0.590511717291246,1.0143583726891
1.09833639625636,0.579910002450303,1.02362972281857
1.07734571722011,4.59374583004955,0.758079056296401
1.08266358966433,3.42430536091477,0.876683106237883
1.08514987621084,2.83199145875364,0.943369917421301
1.09467109171763,1.6878821267491,0.987476973931762
1.09466750458639,1.66133385805809,1.02093395338453
1.09679365073723,1.1229169077496,1.01888374292647
1.09679411507178,1.10636192905253,1.04029292935689
1.09834476277767,0.604218379266183,1.0004171499153
1.09830268443758,0.593637419397271,1.01015657719825
1.09825782326867,0.583356600003027,1.01947974834019
1.1252874211978,8.78222037258646,0.547647075448569
1.13264842405399,6.96031682524561,0.835200970134162
1.13787055264799,5.73866536812123,1.03100755676043
1.15266169907625,4.01522063048162,1.20203225763085
1.15062136092998,4.52391098221661,1.1894104826147
1.1561512087612,3.42841852632667,1.29134511039498
1.15960131308087,2.86384927544357,1.35505022457452
1.16300537675798,2.32659310857913,1.39370263193276
1.16633100845302,1.8190657738719,1.4072766211442
1.16450114090166,1.19748438404885,1.3731173308783
1.16452224152686,1.17662071595368,1.39511771879558
1.16586164129184,0.689199614607255,1.32659118777518
1.13267216335183,6.95803351070841,0.841285094086047
1.14014504527917,5.18577704851996,1.05744566738866
1.15277876365874,4.01928734086195,1.20863391250243
1.15621650933215,3.43341197595302,1.29772019932215
1.16283290051374,2.37108057888913,1.34859844706559
1.16260442539582,1.70791057909756,1.39824560688248
1.16444554115005,1.19606270691057,1.37297726872432
1.16444849638849,1.17592250043794,1.39476279904449
1.16583005413898,0.688676600579034,1.32634017181372
1.13517091618124,6.39802787864359,0.897302611593583
1.15019089608996,4.66791009366486,1.1123473530869
1.15537879751163,3.4444659216207,1.22668962706988
1.15778440907459,2.85821470390953,1.29212959825941
1.16005905297893,2.28717776993249,1.33286878489584
1.16223894312126,1.73743334437467,1.34949061878047
1.16424572151994,1.21489233084312,1.34083510551808
1.16426355778428,1.19598990557766,1.36318485944169
1.16576420633418,0.701906197458179,1.31267524424091
1.16573452077272,0.690270764472258,1.32253408043793
1.14723994884749,9.28193978774519,0.545835575484066
1.15403604617293,7.4652519594031,0.845942896479397
1.16108933425121,5.68565597580197,1.076219534585
1.1757374701058,4.46439043245951,1.24395131252231
1.17845724694786,3.91962469070832,1.34802747649
1.18498971278441,2.87017383809966,1.4171200648269
1.18844546713026,2.35272531314249,1.45815949499371
1.18683158772338,1.68522077527442,1.48980705638415
1.1884191289155,1.19542265286393,1.45177858613963
1.18843128836432,1.17489570080952,1.4712973566631
1.15405623456824,7.4609692862347,0.85401797056428
1.16099804717786,5.68631819645425,1.08526563853599
1.17560121208738,4.46732850419699,1.25331696519714
1.18165563727171,3.42415292944699,1.35863842283457
1.17819241916927,3.86843402614844,1.3557676722671
1.18266467400777,2.77199173340806,1.41916839891488
1.18478306225021,2.22822127441753,1.45297179421076
1.18667586371243,1.71408131476618,1.45579752632586
1.18675701869898,1.68512644535587,1.48880627247162
1.18838579698876,1.19536361455144,1.45103647733071
1.18969102882466,0.723089665761974,1.3840224967548
1.15830542441031,6.34449029492313,0.945505170944115
1.17275333630705,5.11915422380886,1.15210076871444
1.17770199731613,3.95956917417465,1.27872292021593
1.18225576842595,2.83542421747488,1.34979429931719
1.1843453974401,2.27762901641014,1.38900113842584
1.18635825355645,1.74452243989806,1.4069061969055
1.18642134517731,1.71814660047336,1.4401749033344
1.18822557209015,1.2185302269065,1.42010461023271
1.1882368063508,1.2003572990208,1.44093718209087
1.19749199105732,0.650659137173388,1.44946601477812
1.19423492730001,9.41960137615854,0.633091076137751
1.19671280610093,8.73733373779419,0.885765170886688
1.20374653787565,6.93953320989057,1.16740909522008
1.20794240913442,5.78401409121034,1.36118852764304
1.21420320409168,4.65362128855914,1.5049638827863
1.22108168947906,3.58188104620631,1.59993153326523
1.22477994985802,3.04393125878997,1.65895740460605
1.22834297038538,2.53175529348248,1.6922163840193
1.23169877904893,2.05121211965672,1.69810446670342
1.23601024455712,1.21230303202886,1.73618958682033
1.19894629318142,8.16178652285544,0.931368601008984
1.20232449911077,6.96568381060798,1.17823101821634
1.21110450717588,5.26220356938961,1.3879525876688
1.21756072102333,4.14925103073203,1.51951754666789
1.22118440703422,3.58813667616702,1.6047139275601
1.2280536569052,2.57659261749165,1.64403418775806
1.22435322273248,1.82971463687535,1.6655123341427
1.23592771382024,1.22884156658243,1.71196370081205
1.2359645291905,1.20876045454479,1.73412439162828
1.20045291334913,7.63139023253804,1.00476051257988
1.20899592499503,5.92290756853691,1.2592348508099
1.21512594931682,4.78967123776644,1.41780873735677
1.21766549646293,3.526981493237,1.50879737715227
1.21994038884558,2.94868146192099,1.57133807481314
1.22206456381901,2.38711387391958,1.60663733704946
1.23367955162451,1.76467461571396,1.68583140968579
1.23372898707077,1.74069981655952,1.72072027881666
1.23577768408773,1.22499722359165,1.69951396283302
1.23581277753082,1.20668502748323,1.72172332645933
1.2197877755053,9.3452435211684,0.683952834387187
1.20853481536409,8.70534057963076,0.922725368547605
1.22678383242443,7.43652443017744,1.19401733333134
1.23328817879554,5.74932057937767,1.42329940180069
1.23153570340439,6.23187209915855,1.40100979683598
1.23961614222976,4.64209221616572,1.56948195822572
1.24324297623805,4.07837588518175,1.66899357386267
1.25031358681922,3.07273623634739,1.72685297223886
1.24850968382578,1.84296090382329,1.72438609407031
1.24861675428024,1.81170671394073,1.75745870335258
1.26165151871055,1.22480916995525,1.80791932124497
1.2085373755685,8.70072687066214,0.930922034016374
1.22679810628027,7.43008142807254,1.20663972381527
1.23356826066197,5.7619593467252,1.43313911870474
1.23981212134772,4.65331688038157,1.57828879549786
1.24666491490102,3.60430799029349,1.67261338485017
1.25029543277377,3.07875668728574,1.73046796743967
1.24647883360274,2.35250048060921,1.73347325025879
1.24841640285946,1.84022393041957,1.72273445763322
1.26161843314036,1.222891174728,1.80625109818682
1.22458383503633,8.08977025549712,1.02884235624684
1.23107888186566,6.34396319208068,1.29576735584591
1.2355992661576,5.17568655659574,1.46188149913906
1.24000811608826,4.04008321381551,1.5706750915407
1.24420593501215,2.93834596572171,1.63081239425406
1.24620643047235,2.38742647971801,1.66517197236988
1.25948617997095,1.74180829965333,1.79285680602742
1.26143369389058,1.24225096235714,1.77230820433071
1.26145970117538,1.2239631330117,1.79336080772752
1.2365049973548,9.31082721897602,0.697744133218795
1.22104014268312,9.2404704511013,0.895789220707141
1.24336859484022,7.4044290763187,1.20719774767752
1.24799044271591,6.20622080036114,1.41310935928121
1.253709971752,5.16377615885364,1.57123399473256
1.2604701014274,4.1198929103282,1.67852503342164
1.2641609408826,3.592022387705,1.74913118729485
1.26781608923423,3.09364307202143,1.7938847777763
1.27136944207512,2.62720093136295,1.81187142527095
1.27768400277469,1.71429291862886,1.88539134935857
1.221050944833,9.23500149776978,0.90502324335916
1.24332331435821,7.3981490330809,1.21989909572864
1.24795032472376,6.28396743945708,1.42742924561201
1.2539806008905,5.1801866834421,1.5821184103126
1.26060852763395,4.13083240044481,1.68572657692996
1.26750655416401,3.14940590081907,1.7366275983909
1.26243085277322,2.34173486488135,1.77531681704236
1.27753257532388,1.74147998711096,1.8504933877043
1.27917006160516,1.25600157252664,1.80452441819726
1.24098691521342,8.06476590240602,1.04108048561335
1.24725577466139,6.32872121171006,1.3052738146234
1.25164961360933,5.16978492572464,1.46831134642399
1.25598307214291,4.04482795976034,1.57377437055701
1.25818622167744,3.47108780289331,1.64422113752295
1.27314003125817,2.82658520287565,1.76408925326615
1.27518018318281,2.28679248917899,1.79249355637763
1.27721847422279,1.76835386682382,1.79675678884925
1.27725761927797,1.74499997901042,1.83002167456512
1.27901568741357,1.26049701234881,1.79400802066213
1.25168963855083,9.50095895865271,0.734250554789246
1.252086161968,9.38981684529644,0.953166318981173
1.25499453688249,8.21328439745039,1.23728369400082
1.2604476148704,7.04003379932395,1.46730375728494
1.26977786918019,5.41092378886003,1.65870343820782
1.27345342473536,4.83593442747978,1.77616496502779
1.28082414137894,3.81975369728353,1.8528358779309
1.29816880255262,2.59615265051743,2.00416556240449
1.29385015713851,1.86543571739255,1.97523389005026
1.29574012963957,1.35762847906897,1.92944177471139
1.25218085883157,9.38119109848294,0.960793005561702
1.25528214552565,8.21490345607465,1.24709265855829
1.26355172894604,6.52731211186387,1.49877255279984
1.27000530694593,5.41672245720413,1.6656680387823
1.27703973998208,4.36066426469399,1.77950261969858
1.28082920151439,3.82508649226241,1.85648637427048
1.29806898505503,2.60178683106322,2.00552243649005
1.29377893815431,1.86130022294149,1.97353376796215
1.29564803050715,1.353268199843,1.92738605068481
1.25160555850835,9.42764347461196,1.00361036759147
1.26194072299554,7.20064974402093,1.3397734118194
1.2679186856444,6.07615701172161,1.53706635600027
1.27717133562976,4.47389328950668,1.6842767273328
1.29122917417784,3.73710254426317,1.83127590803716
1.28934700159183,2.96814356303663,1.87714937863344
1.29144936240996,2.41160890467915,1.91119370945735
1.29348148835479,1.87653580146927,1.91902532104913
1.29356694863761,1.8513949320336,1.95528028086459
1.2954460318275,1.34767554522222,1.91635201547651
1.27667352888549,9.44178288412163,0.795176613669111
1.27712205372823,9.3331245802449,1.01355656380007
1.27942632145732,8.66512698882949,1.26209627454355
1.28311387720363,7.53460421312931,1.50832725354002
1.29204970668154,5.90652856886547,1.7137219513424
1.29901456439581,4.85146661940774,1.84454122366326
1.30293011882576,4.31231891489887,1.93489510325598
1.31020592599123,3.3592950582193,1.97333316545621
1.31772540222732,2.34682174210889,2.10917839005673
1.31968582358457,1.84336597401103,2.08221437525734
1.27716770871468,9.32537520205148,1.02220424809841
1.27822416423718,8.71357057825209,1.27740683713353
1.28608543189174,7.02420143010246,1.54333200167008
1.29231870256955,5.91516333816545,1.72369627658543
1.29921261623016,4.86217701348067,1.85160232261287
1.30644201945554,3.86299781514135,1.92620380335459
1.31006442010088,3.36443970213979,1.97492645320137
1.31949123290948,1.8677933873984,2.04538020082033
1.31958983647618,1.83894773513597,2.07919039231902
1.27678581051517,9.39310529339745,1.06793579244402
1.28475141594579,7.71822932370381,1.37975550099964
1.29326808119704,6.08038427400102,1.60599765713041
1.29962038709026,5.00398885437121,1.74664903128338
1.31083722732799,4.05040428280601,1.89378877562685
1.31313177370915,3.47878693641599,1.96447961519596
1.31527943864964,2.91629133272776,2.01060027259093
1.3172588744766,2.37487360098734,2.03294142005915
1.31924118877917,1.86045450022932,2.02668951187588
1.32112230243959,1.36769126002072,1.98751284091315
1.29320240156029,9.41102579163275,0.811169422573221
1.29365334022639,9.29980677491546,1.02947270791926
1.2941661291242,9.18688504896521,1.24310524542167
1.30008384787546,7.53593746685894,1.52345640984855
1.30612147611178,6.42447507204543,1.71492869107795
1.31289383144979,5.36838952927006,1.85516287509727
1.32025049656198,4.37527704421881,1.94369951585411
1.34087331691744,3.14404938136104,2.13026970279579
1.3354696195208,2.37093585414035,2.11367492024554
1.33736731561474,1.87130799265038,2.08196674333796
1.29365950767149,9.29406915648292,1.0381273192251
1.29586753003636,8.62953250025706,1.29130142797447
1.30048502896105,7.54849390352468,1.53624755476236
1.30953004258036,5.94732171697487,1.73563684191032
1.31643602204713,4.91416811592376,1.86154557413684
1.3202648078009,4.38327487172932,1.94891493537713
1.3407720865157,3.15442194795342,2.13204699856765
1.33537907927816,2.36749454308206,2.11122266232169
1.33727088837443,1.86885607454443,2.07948285550245
1.29363679078721,9.39416408655475,1.08239929606696
1.30168531344201,7.74533208213506,1.39369684683285
1.31025936649593,6.12232575459107,1.61785017069391
1.32883939423368,4.05426995828564,1.90480308078413
1.33106397621879,3.48660053998477,1.97341571829845
1.33309130482968,2.9331959221369,2.01764932541664
1.3350330281687,2.39962559832715,2.03788111741986
1.33692311578959,1.89255469687136,2.02812820213283
1.33698733822192,1.86612549202529,2.06148170431965
1.30123487720269,9.48563449997877,0.806007495425784
1.30281682501594,9.28856989253722,1.02199888723016
1.30330109453607,9.17883546921855,1.23610698167216
1.30964382289815,7.55635203729951,1.51155276324742
1.3159058868143,6.45279547128017,1.69936481829216
1.32287159782084,5.4122963776105,1.83592079610091
1.33039789463993,4.44267557568136,1.91752267961324
1.3489354482954,3.6972362376513,2.06424610974016
1.35278593825581,3.22114809191348,2.10442410678793
1.3460924034483,2.40365300154075,2.07725952181553
1.3480132423829,1.90868817141885,2.04058539286974
1.3017444037517,9.35954006269465,1.03327581886218
1.30467873965953,8.70839708425345,1.28303149283513
1.30329972841086,9.16881217371064,1.2509589811315
1.31012496249208,7.56933266226483,1.52233105910348
1.31941353594115,5.98918762720203,1.7161459828219
1.32651688351291,4.97403160085493,1.8370873065807
1.33040265921653,4.45567288130592,1.9211848546257
1.34891646631246,3.71084807573307,2.0677880334825
1.35269567911535,3.2306225718445,2.10605411315479
1.34601133452876,2.40088807413144,2.07477776670858
1.34792432064405,1.90465701358968,2.037800555403
1.30319551670366,9.40660256989666,1.06819902720096
1.31150694199022,7.78047462390094,1.37108032225471
1.31747423801379,6.6913656622334,1.57506296520936
1.33951211826494,5.42250271569202,1.79019553459554
1.33959192309591,4.06888361653945,1.87577662729715
1.3417363026224,3.50471498601459,1.94192492952358
1.34371162483668,2.95763273527619,1.98202685226546
1.34563302350701,2.43058068033692,1.9992321166161
1.34754133242112,1.93129166823626,1.98621571999856
1.34761348873389,1.90431418929522,2.01994343870405
1.04345415266216,6.42305013019178,0.467697932243962
1.05289526093613,4.60419821231775,0.663431682497645
1.0588774087136,3.40360118114031,0.777088028879311
1.06161981345244,2.79356060803276,0.845704127531512
1.06398780084588,2.20708818526525,0.887986642026062
1.06596137777001,1.64850374825057,0.903498462452623
1.06754275420465,1.11648738949375,0.892283513650584
1.06753107426753,1.09379130744651,0.913395734561784
1.07261989818372,0.555055366695822,0.882847528266482
1.07258599902924,0.542930646751338,0.89218018726657
1.07254629118528,0.532468149343978,0.901186317985315
1.05286544017526,4.60178425993966,0.667941832386596
1.05876492784338,3.40289048032051,0.782625292325516
1.06147097822194,2.79341931220988,0.85139674912277
1.06585091845604,1.68106050624524,0.871563690173724
1.06589722758479,1.65005341035406,0.907035276079209
1.06749142487139,1.11830735932231,0.893994342068834
1.06748151039152,1.09698691873951,0.915390647294586
1.07259658063035,0.554361700739938,0.883501574896159
1.07255300867649,0.543259766427854,0.892922152337232
1.0725056731442,0.532629032429247,0.90183635617637
1.05553981151379,4.04067348368675,0.701405185429005
1.06098709174056,2.86166523236052,0.797326858454797
1.06340984843302,2.26872896833191,0.846587266875203
1.06908239105912,1.66703354504768,0.880790205460339
1.07105550104863,1.10805494165473,0.883017507500246
1.07102920954921,1.09090376836622,0.904788521842845
1.07255072995644,0.569973121279414,0.870356116838682
1.07250880568782,0.55897170857099,0.880076108734968
1.0724611627744,0.548469826208753,0.889451859679981
1.07240422625381,0.538691658538251,0.898474201989465
1.08324954062257,7.69312394528997,0.532069617092328
1.09211972616247,5.8618636607778,0.781418395109395
1.09812754046967,4.63442079717439,0.941518825859074
1.10358042275155,3.43933347744624,1.04774316691158
1.10819330467861,2.2928014318501,1.0994964583949
1.11009558125292,1.72976207352882,1.11990368210684
1.11502674795795,1.64819212627634,1.17674471992697
1.11671534564039,1.1069631165875,1.16262441021765
1.11671468261364,1.08499351748303,1.18424567116
1.11791699991762,0.579230223047752,1.12981366778237
1.11788109523076,0.567664306285211,1.13924497898126
1.09211623521976,5.85932218849945,0.786447475379606
1.10065759904472,4.06628779990694,0.960288742527553
1.10342926078257,3.44101431708776,1.05331774068882
1.10808771464439,2.29467750979203,1.10263859347201
1.11485527420035,1.67986553178927,1.14404024794677
1.11664915620279,1.12990788802839,1.14102444474774
1.11664853896536,1.10904485033721,1.16393808379461
1.11793003339277,0.591713446766173,1.12032072800395
1.11788916755247,0.579869394516567,1.13029511990475
1.11784162478372,0.568602965366174,1.13978271332064
1.09478341622164,5.28874388779249,0.829882574475597
1.10285148346223,3.52027743983932,0.981162266595255
1.10536376465791,2.9093687175744,1.05419290268596
1.11211644412376,2.27813949761236,1.11660577845306
1.1143943917033,1.69915355949338,1.13898306686196
1.1164067528857,1.13817394335931,1.13587662607977
1.11639021092869,1.11885094431164,1.15775900252958
1.11783598274663,0.595998679009654,1.11655028688966
1.11779763620165,0.585015976628498,1.12659970494148
1.1177568568766,0.574318527618125,1.13612841262996
1.12759210779983,8.73642664017596,0.556489075531897
1.13530990913054,6.91519020921967,0.840847392248766
1.14315769343891,5.12366619268281,1.05249281116424
1.14808752731197,3.94950135840116,1.18193901432625
1.15041652681023,3.35669935850229,1.26388044964861
1.15251305004327,2.78898713796243,1.31603343099128
1.16302422434265,2.17178092638775,1.37988338989103
1.16487807212515,1.64249919280979,1.38582948523518
1.16633696655331,1.13672744486258,1.36234812916135
1.16634636189631,1.11604896982601,1.38269338286934
1.16752284367325,0.644651129311105,1.31960413851934
1.13531194377263,6.91409643321244,0.848085618918385
1.1430433874974,5.12449158300718,1.06122816120568
1.14791506802762,3.95350278609384,1.18938537397786
1.15027382651997,3.36237237852371,1.2698494060654
1.16290415806454,2.17269736269679,1.38348745956514
1.1647992265384,1.64262425643213,1.38674487091404
1.16629339427286,1.13860624848712,1.36210250972905
1.1662956751785,1.11806192705767,1.38242845473252
1.16751880819829,0.644937299318226,1.3197012556812
1.13774941827457,6.3485035169796,0.90778288355359
1.14505427095309,4.59896983202922,1.09561685924411
1.15755614688336,3.38967048646159,1.22661797419672
1.16006036988527,2.80110945755945,1.2890728496181
1.16223860100997,2.23294354402274,1.32576330882129
1.16436306943838,1.68354518141652,1.34045838015908
1.16612831068376,1.1661309932248,1.33179062535369
1.1661247127712,1.14685423480195,1.352729822333
1.16743837896215,0.660610626663572,1.30679983721395
1.16740528507852,0.650209407586491,1.31614933987063
1.12248294422445,8.94274057832939,0.54468200429629
1.13018503214627,7.11625945528342,0.841615271215076
1.13830012140033,5.31031060350156,1.06690908598015
1.14916489068831,4.07851564998395,1.21877443415807
1.1548183113726,2.932585352312,1.31160217721313
1.15810435866657,2.34691807867038,1.36384867772861
1.15887704933019,1.72384458999128,1.3822101301338
1.16056945135766,1.17806137996787,1.37118328236374
1.16059099748465,1.15556594546476,1.39420157670445
1.16181435572489,0.638901502407485,1.33987284901038
1.16178555942106,0.626518622359455,1.34968522860369
1.13019305004819,7.11303417803955,0.846731924515435
1.13821689884405,5.30677749933995,1.0733997555469
1.14335314216679,4.1090198166268,1.21028797535996
1.15426959972901,2.89619391487786,1.31433359339118
1.15669059262472,2.29960319816504,1.36460528309382
1.15876658765393,1.72643186680043,1.38395497870329
1.16050020356662,1.18002615011712,1.37163160817717
1.16050891641529,1.1591439202328,1.39488917315413
1.16178925826047,0.639667019789795,1.34016295550422
1.16176030486844,0.627984562972346,1.35002410442826
1.13279945163237,6.54410728336688,0.900448288469844
1.14578501733383,4.72759819861575,1.11851281980723
1.15117553682692,3.52447602412218,1.23986389765325
1.15614223152661,2.35560350383955,1.30675771698096
1.15837542466554,1.76953513946108,1.33917400192117
1.16029810589381,1.20600427480894,1.34139428029442
1.16030019054512,1.18658321296044,1.3648723086046
1.16172348375396,0.655024618332716,1.32615122381475
1.16168890044787,0.642924665474822,1.33662812276596
1.16165835369941,0.632000735870146,1.34651304217943
1.16868749349151,9.42479705765986,0.6157241583119
1.17343105875939,8.17014906563016,0.901266843214909
1.1808113512276,6.3691079452621,1.16206210768941
1.18583047778285,5.1669596088991,1.33363587852938
1.2000833246824,3.94555929115477,1.47982773860738
1.2026605050529,3.34656357769236,1.56060956749888
1.2069457567617,2.25617007883048,1.59061116770579
1.2087514376428,1.72046253126255,1.59743680034537
1.20884385174116,1.69008264579429,1.63117752760371
1.21029773215247,1.1835260202254,1.59481292012981
1.2114339054924,0.69950492814391,1.52865499108213
1.17350459462137,8.16615504563139,0.90890460184363
1.1807530531038,6.36675059398029,1.17119619738133
1.18778589728306,4.62495342206527,1.352205300783
1.19992040108668,3.95120440380351,1.4876994407664
1.20468848643491,2.82194470587085,1.55647183511395
1.20685408472544,2.25646676753116,1.59282412127048
1.2086779689685,1.72167644110501,1.59733205568797
1.21025061331664,1.20683725585948,1.57343595027635
1.21025514281529,1.18573887092999,1.59434153033066
1.21143628234274,0.700926713976058,1.52904451876086
1.1780762535469,7.03709937121677,1.00828251283227
1.19411842664419,5.22184036662097,1.26253721672109
1.19928166153667,4.03769571329916,1.40105341985513
1.20184589177851,3.43550700505979,1.4856852479559
1.20629269517981,2.31303787866347,1.52992724109664
1.20832136939989,1.76231179157094,1.54933947482683
1.2083630442742,1.73265038985981,1.58337709619902
1.21004548027902,1.21357106928606,1.56440838945521
1.2100476809415,1.1933380577205,1.58532109242741
1.21133453356872,0.706168579825704,1.52622472499714
1.20419576826995,9.37242012846706,0.664040442397279
1.20665475821806,8.6904836286189,0.916388715071014
1.21120766553042,7.46128859079434,1.166395508207
1.23159277060031,5.65130375274928,1.40860412930787
1.23733455311562,4.58377756947944,1.5518511437659
1.24093756687645,4.01141117890695,1.64761527180242
1.24768209963332,2.99889530253093,1.70022303554758
1.24467952474055,2.29817160954929,1.7066949209754
1.24652683392329,1.78681488297366,1.69513198897474
1.24660458625053,1.7550469744522,1.72716630365996
1.25895064151853,1.18104126406065,1.76344085760055
1.20667173409412,8.68455734052007,0.924889342827811
1.21307786047027,6.90803569031288,1.20136938924664
1.23140854576194,5.65629058132181,1.41937903972256
1.23756078144011,4.59692934388667,1.56111660264739
1.24420462898363,3.53839121886646,1.64980996006996
1.24266516354371,2.82738351147616,1.69045687408853
1.24464665698214,2.29770727539454,1.70758892279232
1.24646234090898,1.78857252511912,1.69472831916775
1.25890935728698,1.18239479458278,1.76267727541067
1.22192060012671,8.08057746805705,1.02064513870285
1.22871948011299,6.32741317532287,1.28354194855397
1.23554983643144,4.60031743353326,1.45785706365696
1.23792720747827,4.00764617352239,1.55378940596717
1.24223664695309,2.89781223636588,1.60834164621578
1.24422059774886,2.34569297177295,1.64015576838899
1.2570325954666,1.70570485311967,1.75348048629821
1.25875112103479,1.20627819303418,1.73015659953342
1.25877935730731,1.18682752806677,1.75118363514012
1.16168394318782,9.60181199616094,0.565133127240657
1.17347142915642,8.34428185681284,0.861752532672553
1.18116836087389,6.53633254909568,1.1354553092946
1.18654238291414,5.31130806951596,1.32030813547104
1.19210603026008,4.15502333579152,1.4567214972915
1.19846602108448,3.01786165952817,1.54139020846214
1.20172081870158,2.44418202357279,1.58939652204458
1.20066025626647,1.79187870303251,1.58944470416864
1.20239113673508,1.24664922179932,1.5672996469629
1.20367594548732,0.719345147889565,1.51212326037664
1.20365457535643,0.705415529197807,1.52220786813404
1.16631604689676,8.35478573605006,0.862847251340417
1.18117193166519,6.53325027883575,1.14315121550428
1.18876346907304,4.781355516545,1.34725308779528
1.1951249176401,3.61583120935543,1.46934423127891
1.19844910954637,3.0225422398557,1.54453135984863
1.19856034061792,2.35858227194445,1.58101471630102
1.20052972325762,1.79512135238258,1.59017223188416
1.20231003984991,1.2480122767633,1.56743343921747
1.20365121901055,0.719946129247987,1.51227153128775
1.20362912588319,0.706465791542146,1.52237780557898
1.16867438386128,7.78301900729762,0.923930900269835
1.18352065958356,5.96733152375906,1.19079659278129
1.19096110437114,4.18749431502609,1.36848183190771
1.19571365151554,3.00413635334241,1.46462025523685
1.19804406560526,2.41017132045748,1.51879749906247
1.20023097799355,1.83492196529305,1.54173535319095
1.20210237724999,1.27281464622554,1.53497833657864
1.20212027773506,1.25214884383397,1.55854054068781
1.20951963130442,0.647217627087417,1.57541418708579
1.20949228683433,0.634640593524465,1.58624174904538
1.20913166971293,9.52354201418835,0.696358626171101
1.20956519658233,9.41828352597205,0.916962014830072
1.21614577808146,7.61534583717959,1.21885172810185
1.23474215906778,5.79379320636654,1.47604487329946
1.23985838365537,4.6066551377097,1.6312965780663
1.24238320323188,3.99393768905167,1.73378979755236
1.24676311435276,2.88349715205722,1.78728274960175
1.24883242750347,2.3243729056931,1.81264205820868
1.25067944606092,1.78698412364342,1.80633455880657
1.25220279219718,1.27110583800732,1.76884246145561
1.25222931125569,1.24748767533503,1.7888348925364
1.20966449170228,9.41208706619178,0.925291066051876
1.21613630842969,7.61265855825018,1.2290821589981
1.23460896418974,5.79331729921201,1.48565685774768
1.23970924594443,4.60849699985942,1.63839355387057
1.24436684703693,3.4652989738527,1.73378947492652
1.24666029874789,2.88482027868626,1.78969180280022
1.24870862536781,2.3254291570356,1.81344844413403
1.25056293760603,1.79019316796325,1.8056871468683
1.25216084013388,1.27328580110726,1.76834758787745
1.21375733319572,8.28607807440211,1.03497098633367
1.23188564305961,6.46322526224414,1.33690063796101
1.23900838148208,4.70420019607211,1.53211495865412
1.24153524345029,4.0913312706437,1.63903510184057
1.24608576362457,2.95277378659282,1.70807593191287
1.24827556163118,2.37981642842524,1.74641182658047
1.25019556491672,1.83023650217951,1.75612779707839
1.25194424165095,1.30067029338373,1.73756933694246
1.25195100238099,1.27951027696822,1.75917969582713
1.26204671454001,0.682514852560028,1.7939886320194
1.25973205565552,9.43771270632119,0.775398281921196
1.26016043956231,9.32413069268218,0.994297158999809
1.26262259645653,8.65502331545125,1.24182050217657
1.26927081459337,6.879629081383,1.5100069123702
1.27769485237263,5.27184329350166,1.70665330012311
1.28455274905121,4.19000217990007,1.82430471377579
1.28822022582264,3.64040388738494,1.90072360385857
1.29181490223614,3.11695398736282,1.94960516350811
1.28671046856128,2.36405431860807,1.9280636843294
1.28854296741984,1.8487674900213,1.90164542806118
1.26021999467925,9.31899221478798,1.00303817685229
1.2646638956525,8.09317539524988,1.28856491252972
1.27145666056732,6.42146321894244,1.54730876317858
1.27797220433375,5.28060001055822,1.71507972100427
1.28466101827977,4.19936799536036,1.83038898426518
1.28463459873164,2.89733588119266,1.92353142428175
1.28837611105347,1.88462207555381,1.86797641605141
1.28846627051053,1.8516122150857,1.90075548733895
1.30263215298567,1.24343523592589,1.96494901333216
1.2606562239738,9.31868155386493,1.04750138739896
1.26882246067238,7.00035354842324,1.3831581310698
1.2732468928575,5.82292300468113,1.57413028553019
1.27762679308695,4.66421174800008,1.70666296153503
1.28207368098215,3.5359601380532,1.78531646619679
1.28423208408864,2.96771967994156,1.8350988537388
1.28616429565108,2.41621203835181,1.85810101794404
1.30070193619585,1.77627051344167,1.95584562160243
1.30074781428659,1.75007246553618,1.989921924325
1.30243712055384,1.25034482278051,1.95470494443081
1.28795176966303,9.41133488087033,0.793668313072035
1.28839575933923,9.29914562646102,1.01278817527269
1.29070837722325,8.63599125587379,1.26110410647929
1.29480242760948,7.50820152973481,1.50707475404942
1.3038692996852,5.8858614323542,1.70915675833789
1.31083890590603,4.82839993732436,1.83724369146456
1.3147568832548,4.29185392069835,1.92343173371511
1.32200878895948,3.35388638624879,1.95288530656405
1.3302054241016,2.31682444960271,2.08311013148425
1.33201114086352,1.81924304829896,2.05026451615402
1.28841501530093,9.29145531730529,1.02166048832869
1.29071885501636,8.62769508728772,1.27395258782942
1.29788333236364,7.01270324953557,1.53841514850428
1.30425241105838,5.90266821020287,1.71696455231457
1.31107637757542,4.84811279835854,1.84174842937905
1.31819588277905,3.8572572150711,1.90970343132445
1.32185361288497,3.36628997228356,1.95405351692961
1.33012907049683,2.31542712263816,2.08043424769968
1.33195492468261,1.81725394962019,2.04730786687761
1.28850552498149,9.3889029511084,1.06227906322803
1.29662349562476,7.73751164245044,1.36749032925104
1.30516374492296,6.10137004309385,1.58936800340422
1.31159260616788,5.03038710050166,1.72624834192446
1.32331718744129,4.02811865530766,1.87363970399543
1.3256094997468,3.45318976780963,1.94237572677064
1.32763118900781,2.89493358954205,1.98459901172334
1.32964660970217,2.35902173648066,2.00277695146625
1.33159384241779,1.84912572976469,1.99367341364709
1.3332781886344,1.35944784228684,1.95214416035895


==> data/NECustomersRevenue.csv <==
0.911595656149401,0
0.916867418623356,0.053107473678879
0.918717704604812,0.0689086192137735
0.918686315585694,0.0737679195265099
0.91973468955528,0.0480561604545223
0.919687287423881,0.0587278095087969
0.919637800878909,0.0688539924527975
0.91957846505417,0.0783894860722393
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.916791910326175,0.0558214346406835
0.918611518352073,0.0718525124434223
0.918581507835109,0.0768886917377527
0.91971081639339,0.04953286180739
0.91965452371507,0.0604586213532879
0.919594784856862,0.0709039485202779
0.919537235410755,0.0807197105575051
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.916504703985173,0.0642371980117554
0.918251424737146,0.0759112792423121
0.919648891833866,0.0398493797556908
0.919602605358851,0.0508631759032538
0.919545085209477,0.0613626575561239
0.919489374226131,0.0713179188722465
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
1.00373905012007,0.342750782629762
1.01299871832963,0.513592275617295
1.01823975308935,0.593994956752042
1.02033258309951,0.593604896001062
1.02037548644389,0.627659828321502
1.02197429544797,0.625969668841667
1.02194602409816,0.6469350240705
1.02654978435413,0.621555865127148
1.02651893004929,0.630898038803285
1.02648200017937,0.639930394068312
1.0264451465149,0.648483648028405
1.01292687082262,0.518688599861741
1.01809362493003,0.598978899936871
1.02025550395779,0.596790069261926
1.02194350392146,0.606044177968866
1.02192183794118,0.628278256653809
1.02656300859757,0.612473950735647
1.02652659166114,0.622460387652556
1.02648728598023,0.631813802083871
1.02644906226735,0.640847687593608
1.0264064371889,0.649450075813779
1.01539601393179,0.538861084264689
1.01994344254433,0.592616820968673
1.01996318701689,0.600052226560311
1.0217521354738,0.605498027057782
1.02171415703536,0.626429380239514
1.02649456749919,0.610461875689647
1.02644379206802,0.61987253171568
1.02638902050511,0.62889024448058
1.0263360452787,0.637829457522106
1.02662807516982,0.563
1.02662807516982,0.563
1.02662807516982,0.563
1.08789697324265,0.490954746853538
1.0985856177255,0.790322630179315
1.10383993917829,0.952361329018875
1.10808371329994,0.976731934030285
1.11011629686125,1.0246847377514
1.11945112048316,1.07975433890014
1.11949519890448,1.1133156317526
1.12097586345417,1.10181361982582
1.12097946576783,1.12223142925343
1.12217469243365,1.07153641208652
1.12214053250396,1.08058139468023
1.09851378305634,0.798011795284549
1.10366719683054,0.961589621456827
1.10803045182927,0.981735101750719
1.11007993090502,1.02843970320439
1.11936110530325,1.08189141410178
1.11939788972742,1.11539550617662
1.12092835219045,1.10184442263158
1.12092194311948,1.12217189369296
1.12217260869833,1.07177127662017
1.12213944805407,1.08055770952365
1.10065953355719,0.842726640155264
1.1076713126627,0.970898698867519
1.11694031072818,1.00840317169015
1.11897908229055,1.04139020970922
1.11896430873794,1.07313461763261
1.1207829760477,1.07345473345145
1.12077753512087,1.0937657179174
1.12209671880606,1.058239286612
1.12206597366252,1.06760896594032
1.12204046021249,1.07616616694585
1.16169668549873,0.554080338666571
1.17087621303389,0.944261154483437
1.17765143743253,1.18805035970226
1.1954379700771,1.26896572665262
1.19882427792771,1.35883666513005
1.20227376074837,1.42301023335626
1.20070598450552,1.44753768043532
1.20252583592517,1.4486956196951
1.20404811573527,1.41963861262224
1.20405484159103,1.440395051355
1.17085796937553,0.95279660854499
1.18965791429796,1.22179293983645
1.19556988891899,1.27665245055783
1.19657881039805,1.360701081769
1.19870143849774,1.42044637229948
1.2006870069401,1.4498118486142
1.20247345512062,1.44863950176179
1.20402696447872,1.43992238395041
1.21378049767832,1.53008481967351
1.18436483527061,1.03116193663003
1.19155198270409,1.25307576849824
1.19603519468846,1.2874032978095
1.19826708064326,1.34857776798106
1.20022583230447,1.38588165845725
1.20219316833917,1.40103793953631
1.21363726312182,1.47797271943327
1.21364951766213,1.49869060842291
1.21499927580861,1.44531530202624
1.24566276990478,0.691081810654285
1.24825027650665,1.01885159748863
1.25501478862465,1.34635351491824
1.26333101343967,1.44085825404236
1.26696951483558,1.56284393280547
1.27417912759021,1.64818410138557
1.27794624555251,1.70229177956551
1.28156382305004,1.73028640979744
1.28823022654382,1.81272386502804
1.2898512022066,1.7609197180865
1.24828072869326,1.03079724382183
1.2574419576345,1.37659094625179
1.26357989671587,1.44794068705291
1.2704630373245,1.57262507344428
1.27417589774952,1.65190904838799
1.27785482045051,1.70463918205492
1.28628285017476,1.78477340674184
1.28811619354861,1.77707275529288
1.2881968067664,1.81058620907504
1.28979101993853,1.75908786407266
1.25282659866683,1.1343675889057
1.2645216674325,1.42523222383384
1.27091594650821,1.4798807342341
1.281641564966,1.6138955135645
1.28379463732152,1.67512055708117
1.28583554209391,1.70975462849622
1.287836206901,1.72243691113785
1.28789531976314,1.75645441981594
1.28959143832429,1.727440828564
1.28959286349465,1.7488184665031
1.30655731516154,0.795800641061395
1.30830896336201,1.09366426469297
1.31253015234891,1.43212017943851
1.3214095375677,1.54119235788396
1.32855297329869,1.70115266330034
1.33621602143678,1.80576797928896
1.35987699632539,2.01507102960381
1.35255886744694,2.04421524444509
1.35443781460089,2.00364102583604
1.30735249527956,1.10559908218149
1.31303347070329,1.44285453028847
1.32179118790812,1.54783982865388
1.32882262688787,1.70610996549341
1.35591850828374,1.96746013950021
1.35981274820504,2.01547980303877
1.35233296691759,1.99450140440427
1.35426682856614,1.9675253753412
1.35434335972314,2.00041801564547
1.31145218065312,1.17427610123542
1.33751533715814,1.55582299998826
1.34316186107671,1.63431527296352
1.34960284957326,1.775167347774
1.35605723452201,1.87022836027878
1.35001617223737,1.8938037638927
1.35192770997008,1.92027321676288
1.35203666074382,1.96788677641242
1.35396412941012,1.95060418720005
1.35572516146658,1.90056336485203
1.0660207380116,0.492073019410235
1.0775497957066,0.773290519031912
1.0831671605764,0.916158799684557
1.08560598485982,0.933935295227857
1.08784528799086,0.981919237993378
1.08984633306355,1.00135377587772
1.09712287774828,1.0225596728299
1.09711926291251,1.04459965561988
1.09840994276247,1.00329685814999
1.09837953164164,1.01296565002309
1.09834647866696,1.02214910360841
1.07751723811511,0.778731492543675
1.08301826445492,0.921985675013012
1.08765480448193,0.936068329845778
1.08970330767532,0.967637019354305
1.08977327426149,1.00336341345902
1.09703705099391,1.02363300310828
1.09702847920895,1.04567849370923
1.09838538238645,1.00357429404726
1.09835061368792,1.01317367540836
1.09831561261178,1.02235719930499
1.08007368099151,0.81390827801744
1.08512660576792,0.928535484528639
1.08739528058947,0.935118619943597
1.09470712490398,0.986543187670296
1.09680780135657,0.996080016700572
1.09680603962965,1.01794871300717
1.09836078532829,0.989408128851405
1.09832451511509,0.999556041735784
1.09828020903444,1.00915541365655
1.09823263356855,1.01834673222977
1.1252874211978,0.547647075448569
1.13521775541207,0.921430401973629
1.15055007256678,1.16380194330127
1.15606522689253,1.21528364296301
1.15951453771266,1.29264933630491
1.16294053886594,1.34473261556486
1.16628111336602,1.37100840325711
1.16449088725544,1.34914975358694
1.16451446439681,1.37190369107363
1.16587143256891,1.3155405663017
1.1658473850817,1.32518083906327
1.13526269070351,0.928230088338082
1.14963907099903,1.17206300011941
1.15610977732164,1.22044920795675
1.1627685549454,1.29787821497585
1.16256898267203,1.3619436098444
1.16444763646061,1.34923403771549
1.16445046790727,1.37171941411856
1.1658400551106,1.31549474245767
1.16581152430853,1.32499203495366
1.13759710984622,0.977359626257402
1.15293857100376,1.19846067727653
1.15778537658479,1.23217153374513
1.16007358313793,1.28540399172723
1.16223038284187,1.31410760934421
1.16425251134597,1.31735846656574
1.16426489974566,1.34013004773077
1.16577722394324,1.30140008591358
1.16575191226356,1.31167335538341
1.16571675762574,1.32137987814072
1.14723994884749,0.545835575484066
1.1564646712928,0.937111737697441
1.16352742808832,1.18501775080102
1.17833252060639,1.26094149274571
1.18490728184968,1.35596069535372
1.18837382269815,1.41007927146685
1.18679949655071,1.45500942917703
1.18841336658929,1.42930944077285
1.18842751313527,1.44967823862717
1.18969237280642,1.38254992575199
1.15645876963866,0.945898349289631
1.17840013778849,1.26827821311055
1.18260849325642,1.35709167992084
1.184740852851,1.40442106312066
1.18664815525344,1.420480149584
1.1867340667245,1.45432483199246
1.18838492068524,1.42883580970272
1.18970795403015,1.37343870822029
1.18966695351371,1.38267511171014
1.17019480191625,1.04795671085503
1.17764923118371,1.25677320267434
1.18007028554421,1.28518611567276
1.18434132187244,1.34343896489114
1.1863403353699,1.3720832035655
1.18641556881191,1.4060993403467
1.18823305255573,1.39769964368423
1.18823973906349,1.41889646968865
1.1975081662703,1.43857307771605
1.19748053669518,1.44867231413467
1.19423492730001,0.633091076137751
1.19901219855946,0.994671015962198
1.20784774174662,1.32839542990009
1.21408419575414,1.40125711586383
1.22097470142258,1.52268812608656
1.22468366747663,1.5955299825917
1.22826093820092,1.64212626298303
1.22441325563568,1.62872122370933
1.23599527427442,1.7122264113817
1.23749023642628,1.64991497159567
1.20130690551679,1.03883343802102
1.20811661239626,1.33686421941598
1.2173967307421,1.42720313652928
1.22104969848407,1.52694497620415
1.22466420011836,1.59902252404849
1.22432625114655,1.62865984438021
1.23591918139647,1.68771284750781
1.23595597681812,1.71071020724994
1.23744316613207,1.64909861098177
1.2032530218056,1.10741985760116
1.21497498298998,1.39168205016335
1.22137153455718,1.44915786497355
1.2198736053946,1.50980574501599
1.22204221534502,1.55836518176063
1.23366617996427,1.65000820357308
1.23372523118905,1.68537323960827
1.23576591449193,1.67592306922455
1.23580447017909,1.69870529617766
1.23733538349091,1.64471118638241
1.2197877755053,0.683952834387187
1.21057105432414,1.03251965642392
1.23142659171034,1.36537315355352
1.23640861808117,1.44522749408197
1.2430956450227,1.58081427141156
1.25021542713087,1.66458709324773
1.24665655385207,1.73253895505819
1.24857642817891,1.7225069992818
1.26164141209052,1.78472291827896
1.26167290605038,1.80622618169575
1.22444699597507,1.05942146983618
1.23075411238276,1.37828145433134
1.23962077910541,1.47435093668254
1.24322700839104,1.58760421695786
1.25020114119746,1.6679762129886
1.24642341341904,1.68421356703222
1.24838310839927,1.68706624064379
1.26161173353755,1.78339351255002
1.26163390651092,1.80451916592704
1.22673765297855,1.13647743833926
1.23551089395269,1.43301971790536
1.23991980367003,1.48648413561187
1.24220765691047,1.57201387597191
1.2461772357452,1.61755424537826
1.25948294397378,1.75816033285937
1.26143180519931,1.74940858259071
1.26145825994424,1.77109617917938
1.26289202846718,1.71757929785503
1.2365049973548,0.697744133218795
1.22303350759182,1.00794549333416
1.2458147688976,1.35526342159864
1.25354524067209,1.45725820690322
1.26033512057385,1.590619629423
1.26404064975429,1.67518558554713
1.267713873046,1.73324565776108
1.2624347696188,1.72778598094152
1.27764926375076,1.85113126000638
1.27922045480913,1.8042736240825
1.23909363783327,1.03765322010479
1.2478009363713,1.39107792285634
1.25375976443404,1.46610762572225
1.26044243292297,1.59715698176227
1.26403146208737,1.68064102520903
1.26237511621793,1.72777552037427
1.27749812184918,1.81557168940152
1.27759072781951,1.84865656283706
1.27917845922447,1.80309888576835
1.24305929356013,1.14707565261923
1.2515805687534,1.43967185770111
1.25590019971454,1.49057858303001
1.25810439430626,1.57337127536539
1.26014982410174,1.63068394038367
1.27517502629182,1.74648682142577
1.27721304194079,1.7621471800244
1.27725465696011,1.79604727426705
1.27901775825518,1.77152226148894
1.27903943285257,1.79246991806167
1.25168963855083,0.734250554789246
1.25224017047914,1.03443246353932
1.260337757695,1.42741411149872
1.26644810868615,1.51630473644563
1.27329904786552,1.67155065410354
1.28068320421466,1.77487639290943
1.28450701416005,1.8392471271142
1.29809751891654,1.95331258382174
1.29380581216833,1.93734445192026
1.29571753254055,1.90466844910565
1.2957770108639,1.92782846371092
1.25233980770767,1.04423897816949
1.2607083801181,1.43681860417738
1.26980818747371,1.54519368513549
1.27686800062621,1.68696094141245
1.28069496756296,1.7782907082517
1.29799610409028,1.95487924266148
1.29374413490738,1.93624605748034
1.29563093181758,1.9030372622542
1.29568458269254,1.92585804186991
1.25641502078965,1.16052132391573
1.26773506211265,1.50369475711362
1.27391781111659,1.57489005496329
1.28927128502896,1.81544608848086
1.29141853389294,1.86257663500664
1.29344848051579,1.88184767917579
1.2935481721498,1.91887760184986
1.29544280893982,1.89242709805945
1.29706065083408,1.82961108500215
1.27667352888549,0.795176613669111
1.27731125577224,1.09420490602979
1.28299402875405,1.4657019514829
1.29187357409578,1.58352403676712
1.2988562106253,1.74128633674212
1.30276731145599,1.84605254677119
1.31008223309056,1.9103827205941
1.31765682852178,2.06019100804372
1.31964263638577,2.0462943857126
1.32147109610917,1.99754683278322
1.27738321112477,1.10550702067686
1.28338181419793,1.47762120005768
1.29208157108636,1.59166606802711
1.29899881474634,1.74769185177007
1.30631855998399,1.84956679321267
1.30996234649422,1.91225996612512
1.31758386568018,2.05895558861585
1.31955346442776,2.04405696399302
1.32140811873434,1.99584881562468
1.27940114726171,1.19143498311219
1.29039631092957,1.55146988305306
1.29932524976306,1.64548189593608
1.30287163789341,1.7544262404301
1.31305956659949,1.8925783781636
1.31521024378579,1.95138750333084
1.3172316896227,1.98512915291807
1.31921962816409,1.99122149141385
1.32112197396648,1.96416385575369
1.3211511949275,1.98609355254778
1.29320240156029,0.811169422573221
1.29383108291295,1.11015768755182
1.29803503263329,1.4528590938343
1.30590639826899,1.57295554524602
1.31270765067103,1.73999761558267
1.3200990560501,1.85496046354571
1.32397642597538,1.93034863558048
1.34076918623813,2.0687179074174
1.33540726048528,2.06494067489551
1.33732469243192,2.04638062557566
1.33905972645342,1.99304396801665
1.29384990903186,1.12131105246484
1.30033256445187,1.49251393016808
1.30929070989559,1.60406640045504
1.31623608836274,1.7580691440521
1.32009792070488,1.86011060574391
1.34068574945345,2.07072473225744
1.33530752406662,2.06346444148306
1.33723836567312,2.04459853116341
1.33899304757578,1.99181288785869
1.29631662258715,1.20598081437682
1.30735451811617,1.56476950957313
1.31341956210343,1.63634599324791
1.33100658774697,1.90261617288022
1.33303295612171,1.95917616564011
1.33499869866424,1.9900358527749
1.33690264876182,1.99315440195061
1.33697474272341,2.02716089119242
1.33874922441462,1.9840227527394
1.30123489107106,0.806007499369875
1.30298844642129,1.10279614902797
1.30703217688776,1.44468599987052
1.31571235271148,1.55715252258061
1.32268721585499,1.72079075121085
1.33025239996294,1.82864555437202
1.35268699450678,2.0428630455595
1.34619075202916,2.07585952706665
1.34807809620598,2.03845322351115
1.30196622826174,1.11628877334137
1.30997468105795,1.47869115527616
1.31608003629737,1.56448375487345
1.32295600801727,1.7260695639005
1.33025603413406,1.83224253520977
1.34881470671356,1.99286366550353
1.35261760388229,2.04445642172669
1.34595618943153,2.02676301302905
1.34790558832682,2.00275387818242
1.34961830987437,1.94622926459715
1.30599846544331,1.1883261585282
1.31726111124402,1.53920274568712
1.33907365883486,1.67800791594796
1.34256196608343,1.80229417321144
1.34167533023785,1.87200854824405
1.34366731512881,1.92315520004892
1.3455969316032,1.95159944076047
1.34751738454692,1.9509665145649
1.34760309047474,1.98556261048592
1.34936432929179,1.93811657108958
1.04345417346648,0.467697933808472
1.05592752058777,0.715591490157313
1.06158554922905,0.83027745077116
1.06394922653102,0.838803070812575
1.06593665099641,0.86751692567048
1.06754477760277,0.868915281013919
1.06753605975158,0.890803800783347
1.07263230055196,0.871954034103329
1.07259941029977,0.881740638852791
1.07256187904241,0.891008546090619
1.07251930997442,0.899797295460775
1.05585890784946,0.72060463755887
1.06143987271943,0.835606763228024
1.0638083461949,0.842538390403684
1.06588760177849,0.870584887823184
1.06749810678507,0.87046563562408
1.06748674971783,0.892654913330222
1.07261342402288,0.872659755921915
1.07257221905431,0.882408543401465
1.07252549636594,0.891714871394529
1.07247932607548,0.900491798793475
1.05837295732547,0.747033034221657
1.06341403965061,0.834808475777766
1.0655777387146,0.834203362847952
1.07109001753295,0.859992251307822
1.07105414867821,0.882179083997187
1.07257303005713,0.859637939956197
1.07252951221199,0.869547711310756
1.07248372920836,0.879111408098228
1.07243089154167,0.888402812626429
1.07259250606406,0.81305
1.07259250606406,0.81305
1.07259250606406,0.81305
1.08324963291266,0.532069764247881
1.09510685933083,0.852984360644819
1.10352306337867,1.02829108686679
1.10604562730125,1.04879150485071
1.11006543399676,1.08229156481924
1.1150130759724,1.14032400959422
1.11671507953465,1.13902693179953
1.11671638771679,1.16131933708925
1.11792910192173,1.11894629290202
1.11789593024525,1.12869335462841
1.11785401583604,1.13792519782511
1.0950390121238,0.858420779235
1.10337512146645,1.03348471125299
1.10806114789268,1.05089889492705
1.11484886254674,1.10615434338491
1.11665485521377,1.11662494528874
1.11665303620112,1.14023360659535
1.11794742025156,1.10897547692747
1.11790611063145,1.11940040407989
1.11786106547244,1.12924684717438
1.11781713568895,1.13844111991225
1.09758508338196,0.89510510572878
1.10534915837598,1.03866627376444
1.1121663235868,1.06759951480366
1.11445054860356,1.10272159339603
1.11642722219178,1.11241609206597
1.11641155976535,1.13512567474356
1.11785523220104,1.10544974335042
1.1178159324432,1.11577483276292
1.11777625909757,1.12565482661618
1.11772881010678,1.13501241619157
1.12759208359714,0.55648906319794
1.13797760440356,0.925532619457358
1.14580064779558,1.14952198085177
1.15031736436667,1.18838002034587
1.15242460190699,1.25451336123954
1.16297215502112,1.33212155166771
1.1648550522294,1.35075498560448
1.16633544419313,1.33969625002187
1.16634341548623,1.36078319770713
1.16753697956603,1.30912114621667
1.16749906870406,1.31841796543851
1.13794706873914,0.933844317265006
1.14563903795881,1.1583272599274
1.15019946823757,1.19339681200871
1.15239471776329,1.25898524260724
1.16287408725775,1.33564928088874
1.16477866371635,1.35188820245073
1.16629659023905,1.33949289745219
1.16629681140684,1.36058588142875
1.16753516980754,1.30933165681057
1.16749522272037,1.31836184733603
1.1424995824779,1.00754787747076
1.15751031299536,1.20814581280044
1.16007213187213,1.23054461521804
1.16229991793254,1.28054021750187
1.16438156920435,1.30642987684997
1.16614796776031,1.30948820597792
1.16613839996127,1.33064401673583
1.16745624926437,1.29609477736322
1.16742176819001,1.30577290957939
1.16738878781236,1.31460642096291
1.12248304521394,0.544682078419716
1.13291997766806,0.931147846156444
1.14109852561334,1.17004397049265
1.15475410106553,1.24590316451907
1.15680986710134,1.30977104653899
1.15885512629591,1.34410517806713
1.16055975348927,1.34642101591725
1.16058223410521,1.37027766399981
1.16182503582914,1.32851185445801
1.1617961331951,1.33877426522408
1.16176606553108,1.34825388297078
1.13290111628829,0.937073906398377
1.14327559020967,1.18624383980673
1.15422539801691,1.24762817762292
1.15666764713765,1.31231315875345
1.15875968507773,1.34589037070639
1.16050118552671,1.34690765752593
1.16051043205282,1.370850455267
1.1618006550191,1.32883339705463
1.16177282346183,1.33910410974567
1.16173914125803,1.34866419150236
1.13535556915135,0.984164479818091
1.15114026265471,1.22006796863404
1.15379077914895,1.24849097737081
1.15838900921977,1.30165771789839
1.15841773359205,1.33908005992158
1.16031617055507,1.341046588561
1.16174009139272,1.31455114657877
1.16170639740063,1.32539962835429
1.16167410819051,1.33570170792408
1.16164163068857,1.34531027914561
1.16868748151587,0.615724140237735
1.17590005521206,1.0036560624201
1.18572715207308,1.3039650673238
1.19996302207391,1.39020136842184
1.20255587092831,1.48510924825974
1.20689926970598,1.54115111503963
1.20871598333702,1.56124822020073
1.20881207309701,1.59599534410961
1.21028980509052,1.57228615788382
1.21144951991811,1.51820912830958
1.21140529649079,1.52732137743226
1.17591582795811,1.01233734665932
1.18557731431449,1.31234624365005
1.19982668635589,1.39636564806332
1.20464376595754,1.49313966321875
1.2068169655967,1.54335746997321
1.20865835123326,1.56136054441598
1.21024886804747,1.55026892495059
1.21025473674411,1.57194085788851
1.21145333871103,1.51847174972911
1.21140943462903,1.52752187049947
1.18037979675388,1.10081128908104
1.19679907513502,1.36466366860343
1.20180867920054,1.41331103817898
1.20629384325837,1.48247632809857
1.20832122887113,1.51410365200575
1.20837506577688,1.54859496286757
1.21005720226383,1.54167808405424
1.21005624390328,1.56314384322205
1.21134850173165,1.51558241735191
1.21132010943919,1.52468988323832
1.20419571771498,0.664040283784653
1.20882037423793,1.02491458060737
1.22920450626799,1.35413389667712
1.23717769064049,1.45044828883133
1.24078386974457,1.56040046745817
1.24758993846155,1.63891881779406
1.24462593811547,1.65803380973862
1.24477482447698,1.70584427660041
1.24657792799198,1.6929807431707
1.25895018755456,1.74090480472257
1.25895684877234,1.76211732504944
1.20886572719676,1.03391983796998
1.23131875229934,1.38624245618947
1.23737703701888,1.45787272555659
1.24408930567701,1.5739645354039
1.24260541073994,1.62860204411723
1.24459815502652,1.65918234134919
1.2464368370995,1.65963036509591
1.25891179289028,1.74031361343638
1.25891758576859,1.7611382989267
1.22623492128216,1.15633090495893
1.23331653871915,1.41918890793603
1.23787185309131,1.4699211684888
1.24221004377894,1.54962369414512
1.24421589824534,1.59311771068678
1.24610237643501,1.61060580771312
1.2570252016724,1.71970903312733
1.25875870485886,1.70767786037703
1.25877664373807,1.72917300609392
1.26012153596313,1.67483019536306
1.16168398067609,0.565133068427579
1.17598137215776,0.967462409607941
1.18646786455787,1.28974457270724
1.19197850812493,1.36305443681044
1.19837348241854,1.47512491810425
1.20164635416845,1.53722971722258
1.20062896610146,1.55085003360487
1.20237476967387,1.54227437269003
1.20241733183101,1.56618305994582
1.20366394078834,1.5110061965186
1.20363847336551,1.52078657063691
1.17603393076145,0.975174884993255
1.18640588633808,1.29723289082492
1.19502390803465,1.38792410502824
1.19836454789762,1.47783048439267
1.19851754491099,1.5285179986972
1.20051457163385,1.55159257681896
1.20230303343411,1.54249877473212
1.20365642309272,1.50047673167031
1.20364031152861,1.51110058666469
1.2036098239491,1.52102502610598
1.18093028895766,1.06853430024162
1.18847168789092,1.32699585543498
1.19346298104801,1.38509293500687
1.19802146333783,1.46688761418696
1.20022191641117,1.50399279362179
1.20211505643672,1.51038249180692
1.20212196273821,1.53443830598615
1.20953349840336,1.56351102285203
1.20950494771886,1.57478685065876
1.20948189276141,1.58544356222944
1.20913166971293,0.696358626171101
1.21170779590573,1.03422085007869
1.23221386417538,1.41601258532643
1.23970102009519,1.52638334160186
1.24224894157192,1.64354635148694
1.24668499833575,1.7233485847388
1.24877734864966,1.76264634016141
1.25063663309544,1.77001834964534
1.25219184632735,1.74566770017005
1.25222158745832,1.76666583096159
1.26213830446382,1.79752721981957
1.2137577330115,1.07890918019011
1.23215601201415,1.42683499147482
1.2395923480014,1.53206495409336
1.2442731410717,1.65557634474292
1.2465978494112,1.72602799511813
1.24867161517192,1.76382703725716
1.25053082027377,1.76978494220186
1.25215903235727,1.74530217611717
1.26213499736446,1.79740002992878
1.22721138364777,1.16782280670452
1.23665779035007,1.48581083504773
1.24149701706322,1.55145435560856
1.24604796489591,1.64709148599178
1.24825165912193,1.69814813505417
1.25019014835503,1.72024237167133
1.25194829561114,1.71420403173647
1.25195845643978,1.73632614394774
1.26205890752776,1.7828154942503
1.26203394442538,1.79304818921814
1.25973205565552,0.775398281921196
1.26033119458273,1.0751010819063
1.26704745394279,1.44271424270889
1.27445660161789,1.56426221118219
1.28113348730815,1.72161013447396
1.28809740807302,1.82509252845106
1.29171451813556,1.8878921556413
1.28665367243601,1.87946768927317
1.28850407375587,1.86704819253614
1.30266554156877,1.96464353455231
1.26042713755893,1.08671053670722
1.26905718224783,1.48143016360074
1.27773777746652,1.59688850919787
1.2844975242408,1.73991237117194
1.28810849937194,1.82973038848363
1.28456640305227,1.86167892941011
1.28659214195382,1.87900171215598
1.28843683947203,1.86623015863441
1.30263151019889,1.94211860758732
1.30263750376876,1.96359167732147
1.26454107126052,1.20336073920987
1.27317576659082,1.5417253449987
1.27756317283797,1.60811281933973
1.28201881227088,1.71316079124532
1.28418887259388,1.77557674649611
1.28615343888689,1.81050766640982
1.3006899065238,1.92055766120286
1.30074799311763,1.95544343039054
1.30243618933084,1.93214761638804
1.30246502245836,1.95331321453667
1.28795176966303,0.793668313072035
1.2885659199314,1.09362408870426
1.29467813881848,1.46379930326651
1.29294843338909,1.4358899562365
1.30069300226708,1.55503292545875
1.31068395735761,1.73449987335012
1.31460683749267,1.83507164747675
1.32191173443064,1.89054228697384
1.33014708736236,2.03505043703307
1.33198044087681,2.01508334018484
1.33356166414161,1.96200255616552
1.28858832321148,1.10501572329935
1.29512308095281,1.4739338205256
1.30397227843397,1.58651351971986
1.31087356861248,1.73879665982142
1.31809727547837,1.8334031164156
1.32178109941358,1.89170102628398
1.3300863353633,2.03309723956446
1.33192837900369,2.012838071462
1.33351273259757,1.96031100362387
1.29122789980291,1.18268410449904
1.30228557173987,1.53689028350198
1.31130114199669,1.62744431487846
1.32323778760757,1.79075581750754
1.32552378925481,1.87303497436945
1.32759816006808,1.92715694113439
1.32963170493207,1.95588393083162
1.33158352380491,1.95889166906755
1.33328925389829,1.92945575436991
1.33328314309588,1.95093980991619
0.911595670796466,0
0.914482356929028,0.0518773788840114
0.916872491751488,0.0762355140348879
0.918708974488452,0.0747776146200356
0.918672730109955,0.0975364229666376
0.919718102101513,0.0595650641360698
0.919668294848371,0.0698474311849753
0.919616799717058,0.0796180601304378
0.919554308174201,0.0887166792616937
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.914442999026682,0.0546646761582116
0.91676778375126,0.079921748210854
0.918598550200296,0.0779003387141905
0.918537683865658,0.101325397695677
0.919685905632477,0.0612417433878032
0.919627675536444,0.0718111274591646
0.919569492580448,0.0818566554952602
0.919548072291601,0.0871671557481797
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.916546351747836,0.04889488704953
0.91835225121879,0.0581648638813369
0.91822868992977,0.0817357116554339
0.919623148534944,0.0514821601868186
0.919573954473773,0.0621120307077945
0.919520395307951,0.0721473977893745
0.919464037831891,0.0817951061764657
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
1.00373896017785,0.342750641217592
1.01005305938812,0.475303421033785
1.01575897704068,0.55829356309134
1.018258219236,0.605701531039688
1.02035114720681,0.629191460395302
1.02038318419959,0.662346750142971
1.02196454293303,0.648533701787717
1.02193462301523,0.668813427864732
1.0265375039401,0.632098261543043
1.02650513961671,0.641129471064273
1.02646803223338,0.649838836055777
1.01002922187762,0.479941388232649
1.01566302859468,0.563895184228808
1.01810695532875,0.61102330803193
1.02025982752087,0.633168507526571
1.02193156054674,0.629517989647287
1.02190764014052,0.651062934891932
1.02654845610525,0.623397032214555
1.02650886996323,0.632973661957975
1.02647020356816,0.642046859487628
1.02643203867809,0.650755677175964
1.0126926262447,0.506697600908311
1.01783801754403,0.572512779827119
1.01993052670609,0.601173739012663
1.02175885373265,0.606388720998146
1.02171246836009,0.627672882893312
1.02646919587708,0.620783216918603
1.02641797476159,0.629939119407864
1.02636368441994,0.638879719763448
1.02631431678668,0.647703765136736
1.08789689790163,0.490954755237484
1.09592084648766,0.723352084006345
1.10128317065214,0.873610482632735
1.10605180562667,0.9758991661365
1.10815921388059,1.03778148732019
1.11016324971142,1.07234376704759
1.11946816009035,1.11466808234555
1.11950754427423,1.14738819604027
1.12098038045484,1.12387754033885
1.12097864572335,1.14369286246643
1.12216067732783,1.08184140287033
1.09588859840896,0.730457002917802
1.1011469185766,0.882687499203752
1.10590764208859,0.983211891510087
1.10808233817135,1.04365751411118
1.11012726117654,1.07629940776189
1.11936386489221,1.11677895514388
1.11940774328007,1.14954993664309
1.12092491643178,1.12386501923165
1.12091612658212,1.14350981670815
1.12215984974998,1.08186638736266
1.09817501425691,0.780924460488927
1.10315582513089,0.914506979044389
1.10770953412599,0.985431664457626
1.11689309748582,1.05368346589414
1.11893680463917,1.07431234103381
1.11892954912474,1.10646921963492
1.12077049966861,1.09497402040822
1.12076551933199,1.11516848497658
1.12208086785118,1.06863250599659
1.12205071953912,1.07763793146312
1.16169671650017,0.554080458970268
1.16853713257849,0.853554163960025
1.17329351611629,1.06116958843858
1.17774426612958,1.21678492358347
1.19556809130644,1.35534430232506
1.19894357759127,1.43176394053584
1.20236593680589,1.48266674638739
1.2007571961054,1.49489239130015
1.20256310489366,1.48295623820741
1.20404967707418,1.44197840213319
1.20406223221539,1.46171942544021
1.16850509781372,0.861377998863029
1.17523058404756,1.0891291911034
1.18973544893012,1.25101320077874
1.19572716373981,1.36506280246178
1.19665919696909,1.43475325998205
1.198750372193,1.48075945957102
1.20073904831608,1.49680343017349
1.20249338637457,1.48284236477615
1.20402796277088,1.46108484323978
1.17047499075133,0.922537514622001
1.18911701843405,1.15905839589205
1.19377861666146,1.28268451588702
1.19607482931423,1.35726717075644
1.19825690959034,1.40589058683429
1.20021625038758,1.43118155654265
1.2022007197217,1.43489364722891
1.2136338329106,1.49978889625557
1.21364267463055,1.52000327135547
1.24566276763145,0.6910817972505
1.24611283486713,0.905341920714462
1.25058717187636,1.17008560473346
1.25718940505686,1.40325141038743
1.26348130064793,1.55504843216675
1.27045689044679,1.65600821695788
1.27429164139815,1.72231942966604
1.27803887031233,1.76295776824257
1.28164513106052,1.77778996651263
1.28826194931153,1.84719846564337
1.24612883098211,0.91487684202882
1.25251742794693,1.21088050099237
1.25758816544039,1.41299919900178
1.26380477543547,1.563642316234
1.27061686248216,1.66094385887683
1.27427656820831,1.72643838984704
1.28632533546999,1.83228866229874
1.2881420155162,1.81197263279406
1.28822349701964,1.84435010419036
1.24779078475884,0.997627625517027
1.25840970145157,1.28937377506329
1.26469635811846,1.45372313711165
1.27113429729668,1.56458448102407
1.28169059709271,1.68313935545222
1.2838164042599,1.73146577613244
1.28583554265154,1.75554301947584
1.28785514939149,1.7570722899171
1.28790825661885,1.7901818116575
1.28958492816653,1.74979841832442
1.30655729211726,0.795800659087032
1.30691589923569,1.01589255042318
1.30862722986592,1.22672300664243
1.31522558870258,1.49747530097046
1.32160172712971,1.68346699869482
1.32874634304578,1.81629926593893
1.33638849456697,1.89459663777631
1.35998059766085,2.07657915625101
1.35261980724445,2.09137970161721
1.30712011544154,1.02249905446715
1.30776526614471,1.2420956870008
1.31573837792963,1.50726273042578
1.32208476287244,1.69127140461761
1.32907550467347,1.82131946202738
1.35604053102133,2.04206582823954
1.35991521710965,2.0766030125636
1.35237566679175,2.04253969220742
1.35428945618337,2.00230842055134
1.30861024252972,1.05450840067217
1.31703348076371,1.35516507807442
1.34023315273766,1.61380517724322
1.34648045146893,1.7646615992412
1.35286236712921,1.86995015495113
1.34810320523374,1.91303231344981
1.35006037498786,1.95243253244766
1.35196251046974,1.96798828398442
1.35389762366115,1.95131467384547
1.35398298112855,1.98487673810105
1.06602076930843,0.492073098623137
1.07465349625338,0.711853507427905
1.08042404945057,0.847709746602984
1.08322150407454,0.934757332452434
1.08776745370417,0.98291734319303
1.08979518411971,1.00256276655664
1.08987146665051,1.03700189087115
1.09712049267232,1.04583759683199
1.09712082658582,1.06721425097744
1.09839824579661,1.01423014809347
1.09836744098622,1.0234828271948
1.07467436896715,0.716804654811626
1.08032484369137,0.853902258269221
1.08538627548833,0.938954009661296
1.08768371712819,0.986270320476337
1.08972348181766,1.00447508779249
1.09702858361404,1.04688128821082
1.09702046753873,1.06833502161093
1.09837241588498,1.0143583726891
1.09833639625636,1.02362972281857
1.07734571722011,0.758079056296401
1.08266358966433,0.876683106237883
1.08514987621084,0.943369917421301
1.09467109171763,0.987476973931762
1.09466750458639,1.02093395338453
1.09679365073723,1.01888374292647
1.09679411507178,1.04029292935689
1.09834476277767,1.0004171499153
1.09830268443758,1.01015657719825
1.09825782326867,1.01947974834019
1.1252874211978,0.547647075448569
1.13264842405399,0.835200970134162
1.13787055264799,1.03100755676043
1.15266169907625,1.20203225763085
1.15062136092998,1.1894104826147
1.1561512087612,1.29134511039498
1.15960131308087,1.35505022457452
1.16300537675798,1.39370263193276
1.16633100845302,1.4072766211442
1.16450114090166,1.3731173308783
1.16452224152686,1.39511771879558
1.16586164129184,1.32659118777518
1.13267216335183,0.841285094086047
1.14014504527917,1.05744566738866
1.15277876365874,1.20863391250243
1.15621650933215,1.29772019932215
1.16283290051374,1.34859844706559
1.16260442539582,1.39824560688248
1.16444554115005,1.37297726872432
1.16444849638849,1.39476279904449
1.16583005413898,1.32634017181372
1.13517091618124,0.897302611593583
1.15019089608996,1.1123473530869
1.15537879751163,1.22668962706988
1.15778440907459,1.29212959825941
1.16005905297893,1.33286878489584
1.16223894312126,1.34949061878047
1.16424572151994,1.34083510551808
1.16426355778428,1.36318485944169
1.16576420633418,1.31267524424091
1.16573452077272,1.32253408043793
1.14723994884749,0.545835575484066
1.15403604617293,0.845942896479397
1.16108933425121,1.076219534585
1.1757374701058,1.24395131252231
1.17845724694786,1.34802747649
1.18498971278441,1.4171200648269
1.18844546713026,1.45815949499371
1.18683158772338,1.48980705638415
1.1884191289155,1.45177858613963
1.18843128836432,1.4712973566631
1.15405623456824,0.85401797056428
1.16099804717786,1.08526563853599
1.17560121208738,1.25331696519714
1.18165563727171,1.35863842283457
1.17819241916927,1.3557676722671
1.18266467400777,1.41916839891488
1.18478306225021,1.45297179421076
1.18667586371243,1.45579752632586
1.18675701869898,1.48880627247162
1.18838579698876,1.45103647733071
1.18969102882466,1.3840224967548
1.15830542441031,0.945505170944115
1.17275333630705,1.15210076871444
1.17770199731613,1.27872292021593
1.18225576842595,1.34979429931719
1.1843453974401,1.38900113842584
1.18635825355645,1.4069061969055
1.18642134517731,1.4401749033344
1.18822557209015,1.42010461023271
1.1882368063508,1.44093718209087
1.19749199105732,1.44946601477812
1.19423492730001,0.633091076137751
1.19671280610093,0.885765170886688
1.20374653787565,1.16740909522008
1.20794240913442,1.36118852764304
1.21420320409168,1.5049638827863
1.22108168947906,1.59993153326523
1.22477994985802,1.65895740460605
1.22834297038538,1.6922163840193
1.23169877904893,1.69810446670342
1.23601024455712,1.73618958682033
1.19894629318142,0.931368601008984
1.20232449911077,1.17823101821634
1.21110450717588,1.3879525876688
1.21756072102333,1.51951754666789
1.22118440703422,1.6047139275601
1.2280536569052,1.64403418775806
1.22435322273248,1.6655123341427
1.23592771382024,1.71196370081205
1.2359645291905,1.73412439162828
1.20045291334913,1.00476051257988
1.20899592499503,1.2592348508099
1.21512594931682,1.41780873735677
1.21766549646293,1.50879737715227
1.21994038884558,1.57133807481314
1.22206456381901,1.60663733704946
1.23367955162451,1.68583140968579
1.23372898707077,1.72072027881666
1.23577768408773,1.69951396283302
1.23581277753082,1.72172332645933
1.2197877755053,0.683952834387187
1.20853481536409,0.922725368547605
1.22678383242443,1.19401733333134
1.23328817879554,1.42329940180069
1.23153570340439,1.40100979683598
1.23961614222976,1.56948195822572
1.24324297623805,1.66899357386267
1.25031358681922,1.72685297223886
1.24850968382578,1.72438609407031
1.24861675428024,1.75745870335258
1.26165151871055,1.80791932124497
1.2085373755685,0.930922034016374
1.22679810628027,1.20663972381527
1.23356826066197,1.43313911870474
1.23981212134772,1.57828879549786
1.24666491490102,1.67261338485017
1.25029543277377,1.73046796743967
1.24647883360274,1.73347325025879
1.24841640285946,1.72273445763322
1.26161843314036,1.80625109818682
1.22458383503633,1.02884235624684
1.23107888186566,1.29576735584591
1.2355992661576,1.46188149913906
1.24000811608826,1.5706750915407
1.24420593501215,1.63081239425406
1.24620643047235,1.66517197236988
1.25948617997095,1.79285680602742
1.26143369389058,1.77230820433071
1.26145970117538,1.79336080772752
1.2365049973548,0.697744133218795
1.22104014268312,0.895789220707141
1.24336859484022,1.20719774767752
1.24799044271591,1.41310935928121
1.253709971752,1.57123399473256
1.2604701014274,1.67852503342164
1.2641609408826,1.74913118729485
1.26781608923423,1.7938847777763
1.27136944207512,1.81187142527095
1.27768400277469,1.88539134935857
1.221050944833,0.90502324335916
1.24332331435821,1.21989909572864
1.24795032472376,1.42742924561201
1.2539806008905,1.5821184103126
1.26060852763395,1.68572657692996
1.26750655416401,1.7366275983909
1.26243085277322,1.77531681704236
1.27753257532388,1.8504933877043
1.27917006160516,1.80452441819726
1.24098691521342,1.04108048561335
1.24725577466139,1.3052738146234
1.25164961360933,1.46831134642399
1.25598307214291,1.57377437055701
1.25818622167744,1.64422113752295
1.27314003125817,1.76408925326615
1.27518018318281,1.79249355637763
1.27721847422279,1.79675678884925
1.27725761927797,1.83002167456512
1.27901568741357,1.79400802066213
1.25168963855083,0.734250554789246
1.252086161968,0.953166318981173
1.25499453688249,1.23728369400082
1.2604476148704,1.46730375728494
1.26977786918019,1.65870343820782
1.27345342473536,1.77616496502779
1.28082414137894,1.8528358779309
1.29816880255262,2.00416556240449
1.29385015713851,1.97523389005026
1.29574012963957,1.92944177471139
1.25218085883157,0.960793005561702
1.25528214552565,1.24709265855829
1.26355172894604,1.49877255279984
1.27000530694593,1.6656680387823
1.27703973998208,1.77950261969858
1.28082920151439,1.85648637427048
1.29806898505503,2.00552243649005
1.29377893815431,1.97353376796215
1.29564803050715,1.92738605068481
1.25160555850835,1.00361036759147
1.26194072299554,1.3397734118194
1.2679186856444,1.53706635600027
1.27717133562976,1.6842767273328
1.29122917417784,1.83127590803716
1.28934700159183,1.87714937863344
1.29144936240996,1.91119370945735
1.29348148835479,1.91902532104913
1.29356694863761,1.95528028086459
1.2954460318275,1.91635201547651
1.27667352888549,0.795176613669111
1.27712205372823,1.01355656380007
1.27942632145732,1.26209627454355
1.28311387720363,1.50832725354002
1.29204970668154,1.7137219513424
1.29901456439581,1.84454122366326
1.30293011882576,1.93489510325598
1.31020592599123,1.97333316545621
1.31772540222732,2.10917839005673
1.31968582358457,2.08221437525734
1.27716770871468,1.02220424809841
1.27822416423718,1.27740683713353
1.28608543189174,1.54333200167008
1.29231870256955,1.72369627658543
1.29921261623016,1.85160232261287
1.30644201945554,1.92620380335459
1.31006442010088,1.97492645320137
1.31949123290948,2.04538020082033
1.31958983647618,2.07919039231902
1.27678581051517,1.06793579244402
1.28475141594579,1.37975550099964
1.29326808119704,1.60599765713041
1.29962038709026,1.74664903128338
1.31083722732799,1.89378877562685
1.31313177370915,1.96447961519596
1.31527943864964,2.01060027259093
1.3172588744766,2.03294142005915
1.31924118877917,2.02668951187588
1.32112230243959,1.98751284091315
1.29320240156029,0.811169422573221
1.29365334022639,1.02947270791926
1.2941661291242,1.24310524542167
1.30008384787546,1.52345640984855
1.30612147611178,1.71492869107795
1.31289383144979,1.85516287509727
1.32025049656198,1.94369951585411
1.34087331691744,2.13026970279579
1.3354696195208,2.11367492024554
1.33736731561474,2.08196674333796
1.29365950767149,1.0381273192251
1.29586753003636,1.29130142797447
1.30048502896105,1.53624755476236
1.30953004258036,1.73563684191032
1.31643602204713,1.86154557413684
1.3202648078009,1.94891493537713
1.3407720865157,2.13204699856765
1.33537907927816,2.11122266232169
1.33727088837443,2.07948285550245
1.29363679078721,1.08239929606696
1.30168531344201,1.39369684683285
1.31025936649593,1.61785017069391
1.32883939423368,1.90480308078413
1.33106397621879,1.97341571829845
1.33309130482968,2.01764932541664
1.3350330281687,2.03788111741986
1.33692311578959,2.02812820213283
1.33698733822192,2.06148170431965
1.30123487720269,0.806007495425784
1.30281682501594,1.02199888723016
1.30330109453607,1.23610698167216
1.30964382289815,1.51155276324742
1.3159058868143,1.69936481829216
1.32287159782084,1.83592079610091
1.33039789463993,1.91752267961324
1.3489354482954,2.06424610974016
1.35278593825581,2.10442410678793
1.3460924034483,2.07725952181553
1.3480132423829,2.04058539286974
1.3017444037517,1.03327581886218
1.30467873965953,1.28303149283513
1.30329972841086,1.2509589811315
1.31012496249208,1.52233105910348
1.31941353594115,1.7161459828219
1.32651688351291,1.8370873065807
1.33040265921653,1.9211848546257
1.34891646631246,2.0677880334825
1.35269567911535,2.10605411315479
1.34601133452876,2.07477776670858
1.34792432064405,2.037800555403
1.30319551670366,1.06819902720096
1.31150694199022,1.37108032225471
1.31747423801379,1.57506296520936
1.33951211826494,1.79019553459554
1.33959192309591,1.87577662729715
1.3417363026224,1.94192492952358
1.34371162483668,1.98202685226546
1.34563302350701,1.9992321166161
1.34754133242112,1.98621571999856
1.34761348873389,2.01994343870405
1.04345415266216,0.467697932243962
1.05289526093613,0.663431682497645
1.0588774087136,0.777088028879311
1.06161981345244,0.845704127531512
1.06398780084588,0.887986642026062
1.06596137777001,0.903498462452623
1.06754275420465,0.892283513650584
1.06753107426753,0.913395734561784
1.07261989818372,0.882847528266482
1.07258599902924,0.89218018726657
1.07254629118528,0.901186317985315
1.05286544017526,0.667941832386596
1.05876492784338,0.782625292325516
1.06147097822194,0.85139674912277
1.06585091845604,0.871563690173724
1.06589722758479,0.907035276079209
1.06749142487139,0.893994342068834
1.06748151039152,0.915390647294586
1.07259658063035,0.883501574896159
1.07255300867649,0.892922152337232
1.0725056731442,0.90183635617637
1.05553981151379,0.701405185429005
1.06098709174056,0.797326858454797
1.06340984843302,0.846587266875203
1.06908239105912,0.880790205460339
1.07105550104863,0.883017507500246
1.07102920954921,0.904788521842845
1.07255072995644,0.870356116838682
1.07250880568782,0.880076108734968
1.0724611627744,0.889451859679981
1.07240422625381,0.898474201989465
1.08324954062257,0.532069617092328
1.09211972616247,0.781418395109395
1.09812754046967,0.941518825859074
1.10358042275155,1.04774316691158
1.10819330467861,1.0994964583949
1.11009558125292,1.11990368210684
1.11502674795795,1.17674471992697
1.11671534564039,1.16262441021765
1.11671468261364,1.18424567116
1.11791699991762,1.12981366778237
1.11788109523076,1.13924497898126
1.09211623521976,0.786447475379606
1.10065759904472,0.960288742527553
1.10342926078257,1.05331774068882
1.10808771464439,1.10263859347201
1.11485527420035,1.14404024794677
1.11664915620279,1.14102444474774
1.11664853896536,1.16393808379461
1.11793003339277,1.12032072800395
1.11788916755247,1.13029511990475
1.11784162478372,1.13978271332064
1.09478341622164,0.829882574475597
1.10285148346223,0.981162266595255
1.10536376465791,1.05419290268596
1.11211644412376,1.11660577845306
1.1143943917033,1.13898306686196
1.1164067528857,1.13587662607977
1.11639021092869,1.15775900252958
1.11783598274663,1.11655028688966
1.11779763620165,1.12659970494148
1.1177568568766,1.13612841262996
1.12759210779983,0.556489075531897
1.13530990913054,0.840847392248766
1.14315769343891,1.05249281116424
1.14808752731197,1.18193901432625
1.15041652681023,1.26388044964861
1.15251305004327,1.31603343099128
1.16302422434265,1.37988338989103
1.16487807212515,1.38582948523518
1.16633696655331,1.36234812916135
1.16634636189631,1.38269338286934
1.16752284367325,1.31960413851934
1.13531194377263,0.848085618918385
1.1430433874974,1.06122816120568
1.14791506802762,1.18938537397786
1.15027382651997,1.2698494060654
1.16290415806454,1.38348745956514
1.1647992265384,1.38674487091404
1.16629339427286,1.36210250972905
1.1662956751785,1.38242845473252
1.16751880819829,1.3197012556812
1.13774941827457,0.90778288355359
1.14505427095309,1.09561685924411
1.15755614688336,1.22661797419672
1.16006036988527,1.2890728496181
1.16223860100997,1.32576330882129
1.16436306943838,1.34045838015908
1.16612831068376,1.33179062535369
1.1661247127712,1.352729822333
1.16743837896215,1.30679983721395
1.16740528507852,1.31614933987063
1.12248294422445,0.54468200429629
1.13018503214627,0.841615271215076
1.13830012140033,1.06690908598015
1.14916489068831,1.21877443415807
1.1548183113726,1.31160217721313
1.15810435866657,1.36384867772861
1.15887704933019,1.3822101301338
1.16056945135766,1.37118328236374
1.16059099748465,1.39420157670445
1.16181435572489,1.33987284901038
1.16178555942106,1.34968522860369
1.13019305004819,0.846731924515435
1.13821689884405,1.0733997555469
1.14335314216679,1.21028797535996
1.15426959972901,1.31433359339118
1.15669059262472,1.36460528309382
1.15876658765393,1.38395497870329
1.16050020356662,1.37163160817717
1.16050891641529,1.39488917315413
1.16178925826047,1.34016295550422
1.16176030486844,1.35002410442826
1.13279945163237,0.900448288469844
1.14578501733383,1.11851281980723
1.15117553682692,1.23986389765325
1.15614223152661,1.30675771698096
1.15837542466554,1.33917400192117
1.16029810589381,1.34139428029442
1.16030019054512,1.3648723086046
1.16172348375396,1.32615122381475
1.16168890044787,1.33662812276596
1.16165835369941,1.34651304217943
1.16868749349151,0.6157241583119
1.17343105875939,0.901266843214909
1.1808113512276,1.16206210768941
1.18583047778285,1.33363587852938
1.2000833246824,1.47982773860738
1.2026605050529,1.56060956749888
1.2069457567617,1.59061116770579
1.2087514376428,1.59743680034537
1.20884385174116,1.63117752760371
1.21029773215247,1.59481292012981
1.2114339054924,1.52865499108213
1.17350459462137,0.90890460184363
1.1807530531038,1.17119619738133
1.18778589728306,1.352205300783
1.19992040108668,1.4876994407664
1.20468848643491,1.55647183511395
1.20685408472544,1.59282412127048
1.2086779689685,1.59733205568797
1.21025061331664,1.57343595027635
1.21025514281529,1.59434153033066
1.21143628234274,1.52904451876086
1.1780762535469,1.00828251283227
1.19411842664419,1.26253721672109
1.19928166153667,1.40105341985513
1.20184589177851,1.4856852479559
1.20629269517981,1.52992724109664
1.20832136939989,1.54933947482683
1.2083630442742,1.58337709619902
1.21004548027902,1.56440838945521
1.2100476809415,1.58532109242741
1.21133453356872,1.52622472499714
1.20419576826995,0.664040442397279
1.20665475821806,0.916388715071014
1.21120766553042,1.166395508207
1.23159277060031,1.40860412930787
1.23733455311562,1.5518511437659
1.24093756687645,1.64761527180242
1.24768209963332,1.70022303554758
1.24467952474055,1.7066949209754
1.24652683392329,1.69513198897474
1.24660458625053,1.72716630365996
1.25895064151853,1.76344085760055
1.20667173409412,0.924889342827811
1.21307786047027,1.20136938924664
1.23140854576194,1.41937903972256
1.23756078144011,1.56111660264739
1.24420462898363,1.64980996006996
1.24266516354371,1.69045687408853
1.24464665698214,1.70758892279232
1.24646234090898,1.69472831916775
1.25890935728698,1.76267727541067
1.22192060012671,1.02064513870285
1.22871948011299,1.28354194855397
1.23554983643144,1.45785706365696
1.23792720747827,1.55378940596717
1.24223664695309,1.60834164621578
1.24422059774886,1.64015576838899
1.2570325954666,1.75348048629821
1.25875112103479,1.73015659953342
1.25877935730731,1.75118363514012
1.16168394318782,0.565133127240657
1.17347142915642,0.861752532672553
1.18116836087389,1.1354553092946
1.18654238291414,1.32030813547104
1.19210603026008,1.4567214972915
1.19846602108448,1.54139020846214
1.20172081870158,1.58939652204458
1.20066025626647,1.58944470416864
1.20239113673508,1.5672996469629
1.20367594548732,1.51212326037664
1.20365457535643,1.52220786813404
1.16631604689676,0.862847251340417
1.18117193166519,1.14315121550428
1.18876346907304,1.34725308779528
1.1951249176401,1.46934423127891
1.19844910954637,1.54453135984863
1.19856034061792,1.58101471630102
1.20052972325762,1.59017223188416
1.20231003984991,1.56743343921747
1.20365121901055,1.51227153128775
1.20362912588319,1.52237780557898
1.16867438386128,0.923930900269835
1.18352065958356,1.19079659278129
1.19096110437114,1.36848183190771
1.19571365151554,1.46462025523685
1.19804406560526,1.51879749906247
1.20023097799355,1.54173535319095
1.20210237724999,1.53497833657864
1.20212027773506,1.55854054068781
1.20951963130442,1.57541418708579
1.20949228683433,1.58624174904538
1.20913166971293,0.696358626171101
1.20956519658233,0.916962014830072
1.21614577808146,1.21885172810185
1.23474215906778,1.47604487329946
1.23985838365537,1.6312965780663
1.24238320323188,1.73378979755236
1.24676311435276,1.78728274960175
1.24883242750347,1.81264205820868
1.25067944606092,1.80633455880657
1.25220279219718,1.76884246145561
1.25222931125569,1.7888348925364
1.20966449170228,0.925291066051876
1.21613630842969,1.2290821589981
1.23460896418974,1.48565685774768
1.23970924594443,1.63839355387057
1.24436684703693,1.73378947492652
1.24666029874789,1.78969180280022
1.24870862536781,1.81344844413403
1.25056293760603,1.8056871468683
1.25216084013388,1.76834758787745
1.21375733319572,1.03497098633367
1.23188564305961,1.33690063796101
1.23900838148208,1.53211495865412
1.24153524345029,1.63903510184057
1.24608576362457,1.70807593191287
1.24827556163118,1.74641182658047
1.25019556491672,1.75612779707839
1.25194424165095,1.73756933694246
1.25195100238099,1.75917969582713
1.26204671454001,1.7939886320194
1.25973205565552,0.775398281921196
1.26016043956231,0.994297158999809
1.26262259645653,1.24182050217657
1.26927081459337,1.5100069123702
1.27769485237263,1.70665330012311
1.28455274905121,1.82430471377579
1.28822022582264,1.90072360385857
1.29181490223614,1.94960516350811
1.28671046856128,1.9280636843294
1.28854296741984,1.90164542806118
1.26021999467925,1.00303817685229
1.2646638956525,1.28856491252972
1.27145666056732,1.54730876317858
1.27797220433375,1.71507972100427
1.28466101827977,1.83038898426518
1.28463459873164,1.92353142428175
1.28837611105347,1.86797641605141
1.28846627051053,1.90075548733895
1.30263215298567,1.96494901333216
1.2606562239738,1.04750138739896
1.26882246067238,1.3831581310698
1.2732468928575,1.57413028553019
1.27762679308695,1.70666296153503
1.28207368098215,1.78531646619679
1.28423208408864,1.8350988537388
1.28616429565108,1.85810101794404
1.30070193619585,1.95584562160243
1.30074781428659,1.989921924325
1.30243712055384,1.95470494443081
1.28795176966303,0.793668313072035
1.28839575933923,1.01278817527269
1.29070837722325,1.26110410647929
1.29480242760948,1.50707475404942
1.3038692996852,1.70915675833789
1.31083890590603,1.83724369146456
1.3147568832548,1.92343173371511
1.32200878895948,1.95288530656405
1.3302054241016,2.08311013148425
1.33201114086352,2.05026451615402
1.28841501530093,1.02166048832869
1.29071885501636,1.27395258782942
1.29788333236364,1.53841514850428
1.30425241105838,1.71696455231457
1.31107637757542,1.84174842937905
1.31819588277905,1.90970343132445
1.32185361288497,1.95405351692961
1.33012907049683,2.08043424769968
1.33195492468261,2.04730786687761
1.28850552498149,1.06227906322803
1.29662349562476,1.36749032925104
1.30516374492296,1.58936800340422
1.31159260616788,1.72624834192446
1.32331718744129,1.87363970399543
1.3256094997468,1.94237572677064
1.32763118900781,1.98459901172334
1.32964660970217,2.00277695146625
1.33159384241779,1.99367341364709
1.3332781886344,1.95214416035895


==> data/NEEmissionsCustomers.csv <==
2.91090617163394,0.911595656149401
1.70331688975268,0.916867418623356
1.10892476500172,0.918717704604812
0.792938299175372,0.918686315585694
0.400685325748993,0.91973468955528
0.392068524525513,0.919687287423881
0.383557457108455,0.919637800878909
0.374910612833081,0.91957846505417
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
1.7018321225869,0.916791910326175
1.10822166929804,0.918611518352073
0.792851493379924,0.918581507835109
0.400344769622207,0.91971081639339
0.392352644657981,0.91965452371507
0.384731051419179,0.919594784856862
0.376664171392111,0.919537235410755
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
1.70318111514706,0.916504703985173
1.11145108138684,0.918251424737146
0.409893478572442,0.919648891833866
0.402496778289332,0.919602605358851
0.395340623481584,0.919545085209477
0.388464291681495,0.919489374226131
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
5.14967044877138,1.00373905012007
3.34981529583444,1.01299871832963
2.18775470004241,1.01823975308935
1.19532638371407,1.02033258309951
1.17268392137528,1.02037548644389
0.795729877848657,1.02197429544797
0.78088225735097,1.02194602409816
0.401160534705835,1.02654978435413
0.392939902187036,1.02651893004929
0.385773900673128,1.02648200017937
0.37871607426441,1.0264451465149
3.3492360232091,1.01292687082262
2.18833887876324,1.01809362493003
1.1958546529976,1.02025550395779
0.810910469553338,1.02194350392146
0.796605283093177,1.02192183794118
0.408089239916292,1.02656300859757
0.400924287029248,1.02652659166114
0.393261587205493,1.02648728598023
0.386419211280261,1.02644906226735
0.379730651868851,1.0264064371889
2.80520447855432,1.01539601393179
1.67027876489851,1.01994344254433
1.20761228607187,1.01996318701689
0.818789729802168,1.0217521354738
0.806214680959067,1.02171415703536
0.412248054955395,1.02649456749919
0.405119775187484,1.02644379206802
0.39806665307839,1.02638902050511
0.391645312082789,1.0263360452787
0.0841912057218879,1.02662807516982
0.0841912057218879,1.02662807516982
0.0841912057218879,1.02662807516982
7.4603042279579,1.08789697324265
5.06086009815148,1.0985856177255
3.86189303342583,1.10383993917829
2.02132336834263,1.10808371329994
1.62881831126996,1.11011629686125
1.19803422696521,1.11945112048316
1.17853637784693,1.11949519890448
0.825202280078488,1.12097586345417
0.810979563361641,1.12097946576783
0.484979536204436,1.12217469243365
0.478291946586967,1.12214053250396
5.05890808109194,1.09851378305634
3.86341185636909,1.10366719683054
2.0219600358461,1.10803045182927
1.62957453082637,1.11007993090502
1.19918067888073,1.11936110530325
1.17892051133419,1.11939788972742
0.82642089185719,1.12092835219045
0.81247462180215,1.12092194311948
0.485218888241364,1.12217260869833
0.478289147731851,1.12213944805407
4.520780887777,1.10065953355719
2.82201518555369,1.1076713126627
1.62135439567132,1.11694031072818
1.22913166738109,1.11897908229055
1.21122828421589,1.11896430873794
0.848119629289657,1.1207829760477
0.835279659206044,1.12077753512087
0.496427222338101,1.12209671880606
0.489944398888965,1.12206597366252
0.482636247880694,1.12204046021249
9.25081334166016,1.16169668549873
6.83061528091902,1.17087621303389
5.06304434357687,1.17765143743253
2.92511842855113,1.1954379700771
2.53547848605682,1.19882427792771
2.1683159238816,1.20227376074837
1.65250600100656,1.20070598450552
1.29728636591191,1.20252583592517
0.958982031491108,1.20404811573527
0.945387021452013,1.20405484159103
6.82699648858723,1.17085796937553
5.00961840248318,1.18965791429796
2.93230551605791,1.19556988891899
2.42391566827392,1.19657881039805
2.02648122854519,1.19870143849774
1.65252673998202,1.2006870069401
1.29838110355895,1.20247345512062
0.945836872504754,1.20402696447872
0.859640555920344,1.21378049767832
6.25063826780862,1.18436483527061
4.51099731432917,1.19155198270409
2.48486329653288,1.19603519468846
2.0828525769031,1.19826708064326
1.69540577101758,1.20022583230447
1.32742860784518,1.20219316833917
0.890694617764913,1.21363726312182
0.877836040930954,1.21364951766213
0.554661517906425,1.21499927580861
9.29633581695764,1.24566276990478
8.5758150278297,1.24825027650665
6.7673725073423,1.25501478862465
3.86352860156954,1.26333101343967
3.46683361675527,1.26696951483558
2.79231186124069,1.27417912759021
2.46239352096576,1.27794624555251
2.16257628914603,1.28156382305004
1.33654076049098,1.28823022654382
1.00823415410417,1.2898512022066
8.56880725235327,1.24828072869326
6.32865723848903,1.2574419576345
3.87787620939996,1.26357989671587
3.16102471650337,1.2704630373245
2.80583393300126,1.27417589774952
2.47465307441147,1.27785482045051
1.70424220840769,1.28628285017476
1.35642168764368,1.28811619354861
1.3356220657263,1.2881968067664
1.00735122915408,1.28979101993853
7.59254411755864,1.25282659866683
5.41500062165279,1.2645216674325
3.29263813918772,1.27091594650821
2.51992772064383,1.281641564966
2.12166324860305,1.28379463732152
1.74040825873306,1.28583554209391
1.37968444109055,1.287836206901
1.36221503833703,1.28789531976314
1.02482878625006,1.28959143832429
1.01220567875397,1.28959286349465
9.49104072611712,1.30655731516154
9.23786142779538,1.30830896336201
8.09579625089054,1.31253015234891
4.82469372005091,1.3214095375677
4.10563702288165,1.32855297329869
3.45371786098285,1.33621602143678
2.55647756258454,1.35987699632539
1.81925314556341,1.35255886744694
1.4819527401335,1.35443781460089
9.31281046111047,1.30735249527956
8.10888759985853,1.31303347070329
4.84007447783148,1.32179118790812
4.12293062417255,1.32882262688787
2.88454284281003,1.35591850828374
2.56865686008571,1.35981274820504
1.84485225175739,1.35233296691759
1.50113040657001,1.35426682856614
1.48097927395003,1.35434335972314
8.86934633749864,1.31145218065312
7.07101480483931,1.33751533715814
4.43595880947641,1.34316186107671
3.70655318068273,1.34960284957326
3.01147155958828,1.35605723452201
2.24290879784746,1.35001617223737
1.8711992409763,1.35192770997008
1.84804402074855,1.35203666074382
1.50329471735544,1.35396412941012
1.17324892845398,1.35572516146658
6.96298251360471,1.0660207380116
4.55875197157136,1.0775497957066
3.36596929655102,1.0831671605764
2.03447933809508,1.08560598485982
1.62531873863421,1.08784528799086
1.24150736757278,1.08984633306355
0.819801469765232,1.09712287774828
0.805206933920339,1.09711926291251
0.456401330652466,1.09840994276247
0.448473664361302,1.09837953164164
0.440963097281245,1.09834647866696
4.55682183045405,1.07751723811511
3.36518566313931,1.08301826445492
1.65380309234794,1.08765480448193
1.26393082241844,1.08970330767532
1.24237254781225,1.08977327426149
0.820299311920457,1.09703705099391
0.806414287875551,1.09702847920895
0.456140057755136,1.09838538238645
0.448403970912556,1.09835061368792
0.441401068799272,1.09831561261178
4.011885953089,1.08007368099151
2.84198555267011,1.08512660576792
1.66777145110455,1.08739528058947
1.2281730341791,1.09470712490398
0.83844913833909,1.09680780135657
0.825846468213934,1.09680603962965
0.467108688894537,1.09836078532829
0.459669509291242,1.09832451511509
0.452272747931232,1.09828020903444
0.445035819543408,1.09823263356855
8.78222037258646,1.1252874211978
6.35725421371355,1.13521775541207
4.54139671220813,1.15055007256678
2.53271658079801,1.15606522689253
2.12806160485492,1.15951453771266
1.74480345565432,1.16294053886594
1.38676606729526,1.16628111336602
0.909014914937165,1.16449088725544
0.894156320131263,1.16451446439681
0.551511185976474,1.16587143256891
0.543268536533165,1.1658473850817
6.35356871645066,1.13526269070351
4.57539065938147,1.14963907099903
2.53700307593334,1.15610977732164
1.77802756303579,1.1627685549454
1.27304933405993,1.16256898267203
0.908711954576496,1.16444763646061
0.894119622288932,1.16445046790727
0.551686944727868,1.1658400551106
0.543401877713218,1.16581152430853
5.80952647034,1.13759710984622
4.01172793933418,1.15293857100376
2.10278584241428,1.15778537658479
1.69288845726296,1.16007358313793
1.2979492497481,1.16223038284187
0.924723081704623,1.16425251134597
0.911037028659976,1.16426489974566
0.561621576393315,1.16577722394324
0.553560654051603,1.16575191226356
0.54572170412823,1.16571675762574
9.28193978774519,1.14723994884749
6.858895869549,1.1564646712928
5.07649254434082,1.16352742808832
2.89626249629566,1.17833252060639
2.14771285182536,1.18490728184968
1.78239289496997,1.18837382269815
1.2649958220921,1.18679949655071
0.919565873585347,1.18841336658929
0.905265312847856,1.18842751313527
0.582202140602075,1.18969237280642
6.85697156719649,1.15645876963866
2.90541804022338,1.17840013778849
2.04460821914174,1.18260849325642
1.65337851678604,1.184740852851
1.28737030947317,1.18664815525344
1.26667576959945,1.1867340667245
0.920308862358817,1.18838492068524
0.590145696457082,1.18970795403015
0.582740622645735,1.18966695351371
5.71458972528459,1.17019480191625
3.97050832499053,1.17764923118371
2.4773625395601,1.18007028554421
1.69405766984681,1.18434132187244
1.31377006406215,1.1863403353699
1.29415537888702,1.18641556881191
0.939112173449634,1.18823305255573
0.926306503750266,1.18823973906349
0.516052602803666,1.1975081662703
0.509644668446019,1.19748053669518
9.41960137615854,1.19423492730001
8.13073435561028,1.19901219855946
5.80732680645135,1.20784774174662
3.44050159574609,1.21408419575414
2.677107106101,1.22097470142258
2.29817689429883,1.22468366747663
1.94119660644598,1.22826093820092
1.38637172749646,1.22441325563568
0.923134410671451,1.23599527427442
0.579712306953883,1.23749023642628
7.55568041605841,1.20130690551679
5.81286576786634,1.20811661239626
3.08238778673737,1.2173967307421
2.68376249236562,1.22104969848407
2.30349103297251,1.22466420011836
1.38621552726727,1.22432625114655
0.935776735354033,1.23591918139647
0.921427623876582,1.23595597681812
0.579635499439404,1.23744316613207
7.05846707299553,1.2032530218056
4.80166828382518,1.21497498298998
2.76767799591391,1.22137153455718
2.18965935593568,1.2198736053946
1.78665196586228,1.22204221534502
1.32059214647752,1.23366617996427
1.30330179153511,1.23372523118905
0.935837644551112,1.23576591449193
0.922436762124986,1.23580447017909
0.580551151975748,1.23733538349091
9.3452435211684,1.2197877755053
8.10352372379048,1.21057105432414
6.25364664109475,1.23142659171034
3.80370920282976,1.23640861808117
3.04424295849617,1.2430956450227
2.34051351513317,1.25021542713087
1.74098053835735,1.24665655385207
1.38538458418439,1.24857642817891
0.942507757754925,1.26164141209052
0.92880719132909,1.26167290605038
8.05492186065291,1.22444699597507
6.30911036635319,1.23075411238276
3.4543021865555,1.23962077910541
3.0531054923722,1.24322700839104
2.34691686170035,1.25020114119746
1.76797091331934,1.24642341341904
1.40659433000357,1.24838310839927
0.941996941339684,1.26161173353755
0.92818897143319,1.26163390651092
7.50291435535795,1.22673765297855
5.18989295890094,1.23551089395269
2.97993790413792,1.23991980367003
2.56583271298141,1.24220765691047
1.79869375314343,1.2461772357452
1.31331261214205,1.25948294397378
0.958233072198879,1.26143180519931
0.945347795290988,1.26145825994424
0.611111602955765,1.26289202846718
9.31082721897602,1.2365049973548
8.63632449579286,1.22303350759182
6.77714824357222,1.2458147688976
3.83052658396854,1.25354524067209
3.09266435848126,1.26033512057385
2.72303856456737,1.26404064975429
2.37873732359343,1.267713873046
1.77024003623618,1.2624347696188
1.29873754954238,1.27764926375076
0.965157992505,1.27922045480913
8.58263261742501,1.23909363783327
6.30978483157636,1.2478009363713
3.84079929013481,1.25375976443404
3.1024578627672,1.26044243292297
2.73353079256102,1.26403146208737
1.77144500458689,1.26237511621793
1.32000332011314,1.27749812184918
1.29909253626397,1.27759072781951
0.965920525353244,1.27917845922447
7.48333163110098,1.24305929356013
5.18235970027407,1.2515805687534
2.98853796150074,1.25590019971454
2.57972891350893,1.25810439430626
2.18352872490259,1.26014982410174
1.71164120118232,1.27517502629182
1.34307621340702,1.27721304194079
1.32592890372247,1.27725465696011
0.983758961947983,1.27901775825518
0.970971216867782,1.27903943285257
9.50095895865271,1.25168963855083
9.34711809799713,1.25224017047914
7.06746370515835,1.260337757695
4.37717677655687,1.26644810868615
3.61585093123483,1.27329904786552
2.90822075661822,1.28068320421466
2.55607814238486,1.28450701416005
1.99826936509583,1.29809751891654
1.41379909218413,1.29380581216833
1.05731238900346,1.29571753254055
1.04336137473948,1.2957770108639
9.33928372469597,1.25233980770767
7.07176796672836,1.2607083801181
4.02804087669606,1.26980818747371
3.28669300279294,1.27686800062621
2.91330716603983,1.28069496756296
2.0048349286312,1.29799610409028
1.41210549725356,1.29374413490738
1.05518258079428,1.29563093181758
1.04114779049681,1.29568458269254
8.31729786230592,1.25641502078965
6.09041292481134,1.26773506211265
3.73155358865926,1.27391781111659
2.20646856804208,1.28927128502896
1.80701442208776,1.29141853389294
1.42697486707773,1.29344848051579
1.40827388756283,1.2935481721498
1.05322126199165,1.29544280893982
0.71235970870544,1.29706065083408
9.44178288412163,1.27667352888549
9.2895950721238,1.27731125577224
7.56386831757062,1.28299402875405
4.38852613298721,1.29187357409578
3.64602843370378,1.2988562106253
3.27013461057225,1.30276731145599
2.61995210725031,1.31008223309056
1.76344444492022,1.31765682852178
1.4091168340899,1.31964263638577
1.06488715770415,1.32147109610917
9.27847817269033,1.27738321112477
7.5685173516118,1.28338181419793
4.39558317933888,1.29208157108636
3.65594393191126,1.29899881474634
2.96546605513709,1.30631855998399
2.62548169505443,1.30996234649422
1.76131425384268,1.31758386568018
1.40704552887087,1.31955346442776
1.06410120462619,1.32140811873434
8.82879573822219,1.27940114726171
6.61895036086199,1.29039631092957
3.76738725336225,1.29932524976306
3.39244091867605,1.30287163789341
2.5794681142398,1.31305956659949
2.17595340590887,1.31521024378579
1.7904106451364,1.3172316896227
1.42565598090431,1.31921962816409
1.07900808638042,1.32112197396648
1.06571349106204,1.3211511949275
9.41102579163275,1.29320240156029
9.25847863394544,1.29383108291295
8.00287462167735,1.29803503263329
4.7694302707913,1.30590639826899
4.02654224526702,1.31270765067103
3.33927475401703,1.3200990560501
2.99449611226175,1.32397642597538
2.4225634416086,1.34076918623813
1.79116174203762,1.33540726048528
1.44173765087455,1.33732469243192
1.10260413013126,1.33905972645342
9.25101511015924,1.29384990903186
7.57682977606971,1.30033256445187
4.43554225533527,1.30929070989559
3.71480177956363,1.31623608836274
3.34815923629132,1.32009792070488
2.43256820181405,1.34068574945345
1.79186420321205,1.33530752406662
1.44091838617282,1.33723836567312
1.10200848005602,1.33899304757578
8.84280546961353,1.29631662258715
6.65557147805308,1.30735451811617
4.17683589005718,1.31341956210343
2.59227300768341,1.33100658774697
2.19807108113496,1.33303295612171
1.81855986614187,1.33499869866424
1.46124205250917,1.33690264876182
1.44184949949921,1.33697474272341
1.10497592071116,1.33874922441462
9.48563463847621,1.30123489107106
9.24906692327942,1.30298844642129
8.09081869367362,1.30703217688776
4.80337220051006,1.31571235271148
4.07478646893362,1.32268721585499
3.41059755986691,1.33025239996294
2.50145216051304,1.35268699450678
1.79895478139485,1.34619075202916
1.45886844733725,1.34807809620598
9.31497139997276,1.30196622826174
7.59798290208418,1.30997468105795
4.81730986499077,1.31608003629737
4.09264563957147,1.32295600801727
3.4227557175061,1.33025603413406
2.83723414854937,1.34881470671356
2.51136107564169,1.35261760388229
1.8252706733865,1.34595618943153
1.47839241333342,1.34790558832682
1.14524090233952,1.34961830987437
8.86056294658528,1.30599846544331
6.70439555935554,1.31726111124402
4.04567161931577,1.33907365883486
3.66362182275853,1.34256196608343
2.61429005815809,1.34167533023785
2.2254198475787,1.34366731512881
1.85219140851039,1.3455969316032
1.5007635543851,1.34751738454692
1.48086406676211,1.34760309047474
1.14729540144845,1.34936432929179
6.42305010569984,1.04345417346648
4.00644515819283,1.05592752058777
2.8055674595773,1.06158554922905
1.62314447789627,1.06394922653102
1.21792963444422,1.06593665099641
0.834410415878438,1.06754477760277
0.817925434867079,1.06753605975158
0.420967666986563,1.07263230055196
0.412509911922393,1.07259941029977
0.404490742230727,1.07256187904241
0.396954683889387,1.07251930997442
4.00613029585399,1.05585890784946
2.80573282517014,1.06143987271943
1.62428077830688,1.0638083461949
1.21942848794562,1.06588760177849
0.836074707820236,1.06749810678507
0.820673466889365,1.06748674971783
0.420942983158754,1.07261342402288
0.412686940562183,1.07257221905431
0.405124592768964,1.07252549636594
0.397660761900892,1.07247932607548
3.45375335431879,1.05837295732547
2.27715710390138,1.06341403965061
1.25401630883881,1.0655777387146
0.820756656540172,1.07109001753295
0.808625247031258,1.07105414867821
0.433375153376417,1.07257303005713
0.425615013967465,1.07252951221199
0.417880496489159,1.07248372920836
0.410633064204181,1.07243089154167
0.0963197861795947,1.07259250606406
0.0963197861795947,1.07259250606406
0.0963197861795947,1.07259250606406
7.69312255300298,1.08324963291266
5.25417998243567,1.09510685933083
3.4542137028649,1.10352306337867
2.08293639858012,1.10604562730125
1.28450193447097,1.11006543399676
1.21365065404147,1.1150130759724
0.822394592984064,1.11671507953465
0.806566434782058,1.11671638771679
0.444733267538868,1.11792910192173
0.436037204520787,1.11789593024525
0.427861612403275,1.11785401583604
5.25328299361288,1.0950390121238
3.45566491393112,1.10337512146645
1.69204943395018,1.10806114789268
1.23686720648608,1.11484886254674
0.839373779348827,1.11665485521377
0.824583435268248,1.11665303620112
0.453511485167631,1.11794742025156
0.445289619153463,1.11790611063145
0.437084332007171,1.11786106547244
0.428879070918038,1.11781713568895
4.69273080155342,1.09758508338196
2.91987828245756,1.10534915837598
1.6724190158046,1.1121663235868
1.25327125169918,1.11445054860356
0.847390526625936,1.11642722219178
0.833937572997609,1.11641155976535
0.458162311763029,1.11785523220104
0.450020817374082,1.1178159324432
0.442257298057284,1.11777625909757
0.434737315064615,1.11772881010678
8.73642691772766,1.12759208359714
6.30790119378823,1.13797760440356
4.51161223762538,1.14580064779558
2.47392046507411,1.15031736436667
2.0635550751634,1.15242460190699
1.60345453110702,1.16297215502112
1.22188472862564,1.1648550522294
0.861506735483208,1.16633544419313
0.846625084841081,1.16634341548623
0.5141253919934,1.16753697956603
0.507014817293451,1.16749906870406
6.30694216280669,1.13794706873914
4.51461275011438,1.14563903795881
2.47721722397733,1.15019946823757
2.06432708526285,1.15239471776329
1.60441715027389,1.16287408725775
1.22332525911425,1.16477866371635
0.86317482972627,1.16629659023905
0.848796218401004,1.16629681140684
0.51476698568268,1.16753516980754
0.507075037895696,1.16749522272037
5.19346343052428,1.1424995824779
3.40043883138178,1.15751031299536
2.06085337440416,1.16007213187213
1.65051228104906,1.16229991793254
1.2566619867304,1.16438156920435
0.886401553960376,1.16614796776031
0.872274025399109,1.16613839996127
0.526749833253724,1.16745624926437
0.519476424927005,1.16742176819001
0.511413412559427,1.16738878781236
8.94274082647527,1.12248304521394
6.5072870429602,1.13291997766806
4.68637869643374,1.14109852561334
2.16374205440412,1.15475410106553
1.69033486983678,1.15680986710134
1.27492405615263,1.15885512629591
0.883118923039325,1.16055975348927
0.867110449019277,1.16058223410521
0.49941192413401,1.16182503582914
0.490518105031521,1.1617961331951
0.481713306962457,1.16176606553108
6.5064066397319,1.13290111628829
4.12751204632449,1.14327559020967
2.12651590579803,1.15422539801691
1.69239509998026,1.15666764713765
1.27706378207266,1.15875968507773
0.884848762141785,1.16050118552671
0.869728983461865,1.16051043205282
0.500217006867957,1.1618006550191
0.491714024968974,1.16177282346183
0.483208261161504,1.16173914125803
5.94462158709118,1.13535556915135
3.53747224433345,1.15114026265471
2.1401849294054,1.15379077914895
1.3100640942654,1.15838900921977
1.2918006156768,1.15841773359205
0.891758913918128,1.16031617055507
0.512234245681028,1.16174009139272
0.503342449763798,1.16170639740063
0.49541014850711,1.16167410819051
0.487629925829778,1.16164163068857
9.42479708535673,1.16868748151587
7.56224228550506,1.17590005521206
5.18639757134599,1.18572715207308
2.89589332943544,1.19996302207391
2.46020915227157,1.20255587092831
1.67076100391762,1.20689926970598
1.28749798506055,1.20871598333702
1.26597888341604,1.20881207309701
0.906919817969365,1.21028980509052
0.567430852841375,1.21144951991811
0.559179590977525,1.21140529649079
7.56033439705595,1.17591582795811
5.18960729399452,1.18557731431449
2.8992105655758,1.19982668635589
2.07974499041304,1.20464376595754
1.67262962599189,1.2068169655967
1.29000955062953,1.20865835123326
0.923354940945767,1.21024886804747
0.909214138196974,1.21025473674411
0.568136904114105,1.21145333871103
0.559773706724236,1.21140943462903
6.44369021048178,1.18037979675388
4.61048018728698,1.19679907513502
2.5268401681628,1.20180867920054
1.71797588380666,1.20629384325837
1.32305189101672,1.20832122887113
1.30189831798404,1.20837506577688
0.931282714607955,1.21005720226383
0.916935957585534,1.21005624390328
0.572522625553126,1.21134850173165
0.564264680389559,1.21132010943919
9.37242068017822,1.20419571771498
8.08537711915496,1.20882037423793
6.22855642993474,1.22920450626799
3.39967085461836,1.23717769064049
2.99074020014032,1.24078386974457
2.27765503631834,1.24758993846155
1.72211424622213,1.24462593811547
1.69586931179021,1.24477482447698
1.33913066733816,1.24657792799198
0.907409368229633,1.25895018755456
0.894551893197938,1.25895684877234
8.07943359325442,1.20886572719676
5.67599344781573,1.23131875229934
3.40841565984453,1.23737703701888
2.65868371601776,1.24408930567701
2.09991991496693,1.24260541073994
1.72331936180004,1.24459815502652
1.36417119405066,1.2464368370995
0.909093418341902,1.25891179289028
0.896034977511748,1.25891758576859
6.93050773959965,1.22623492128216
5.16497834393867,1.23331653871915
2.95115937555183,1.23787185309131
2.15643866765521,1.24221004377894
1.76386835133133,1.24421589824534
1.39218737072325,1.24610237643501
1.28451788306536,1.2570252016724
0.929625356037076,1.25875870485886
0.915706035686327,1.25877664373807
0.58511016287203,1.26012153596313
9.60181199020833,1.16168398067609
7.73352252028592,1.17598137215776
5.32936239627489,1.18646786455787
3.06185884899949,1.19197850812493
2.24353118853771,1.19837348241854
1.83356664985421,1.20164635416845
1.33682549241959,1.20062896610146
0.947730920147763,1.20237476967387
0.931064820531575,1.20241733183101
0.565656039515189,1.20366394078834
0.55610181884836,1.20363847336551
7.72746737576015,1.17603393076145
5.32515781923378,1.18640588633808
2.67442829325038,1.19502390803465
2.24792078400854,1.19836454789762
1.74456725194607,1.19851754491099
1.33928157951302,1.20051457163385
0.949120696982944,1.20230303343411
0.575800012217999,1.20365642309272
0.566137785664929,1.20364031152861
0.557247030781853,1.2036098239491
6.58448414303452,1.18093028895766
4.77522071824138,1.18847168789092
2.620465537835,1.19346298104801
1.78416120722191,1.19802146333783
1.37076381890677,1.20022191641117
0.969464589117191,1.20211505643672
0.95463777513008,1.20212196273821
0.501777694181816,1.20953349840336
0.49279126411132,1.20950494771886
0.484496678872619,1.20948189276141
9.52354201418835,1.20913166971293
8.80897971182982,1.21170779590573
6.37825786035223,1.23221386417538
3.3823340187035,1.23970102009519
2.93753075938443,1.24224894157192
2.1343710222031,1.24668499833575
1.73363229882877,1.24877734864966
1.3515332362757,1.25063663309544
0.98715727255939,1.25219184632735
0.970978535984146,1.25222158745832
0.530359957398013,1.26213830446382
8.23748068927418,1.2137577330115
6.37671421735528,1.23215601201415
3.38313728264345,1.2395923480014
2.55465797383401,1.2442731410717
2.13602702371951,1.2465978494112
1.73513331236449,1.24867161517192
1.35498940554623,1.25053082027377
0.988966896461125,1.25215903235727
0.531815483801994,1.26213499736446
7.64549740923379,1.22721138364777
5.28378619386195,1.23665779035007
3.00811530947421,1.24149701706322
2.19054948504282,1.24604796489591
1.78013711784594,1.24825165912193
1.38778961736895,1.25019014835503
1.01105576740372,1.25194829561114
0.995917902912175,1.25195845643978
0.543947873938075,1.26205890752776
0.53624161740951,1.26203394442538
9.43771270632119,1.25973205565552
9.28347745127256,1.26033119458273
7.46105271298504,1.26704745394279
4.27659138067647,1.27445660161789
3.49200543187752,1.28113348730815
2.7573953548989,1.28809740807302
2.39217787861691,1.29171451813556
1.78569230559983,1.28665367243601
1.42508518334384,1.28850407375587
0.949002060472983,1.30266554156877
9.27562642529892,1.26042713755893
6.90700949080628,1.26905718224783
3.92036847388066,1.27773777746652
3.1540259187629,1.2844975242408
2.76651718812903,1.28810849937194
2.16454358268847,1.28456640305227
1.78903113731293,1.28659214195382
1.42767720709627,1.28843683947203
0.964264781347996,1.30263151019889
0.951779694594044,1.30263750376876
8.17273410623998,1.26454107126052
5.83691301195991,1.27317576659082
3.43479541607636,1.27756317283797
2.62786831324466,1.28201881227088
2.22242958311863,1.28418887259388
1.83042094852785,1.28615343888689
1.34565932036361,1.3006899065238
1.32646867280399,1.30074799311763
0.972219573908432,1.30243618933084
0.957745761096535,1.30246502245836
9.41133488087033,1.28795176966303
9.25868924434513,1.2885659199314
7.5400701097524,1.29467813881848
7.99845178048279,1.29294843338909
4.73097113347405,1.30069300226708
3.63798120292833,1.31068395735761
3.26443639139449,1.31460683749267
2.62719012954867,1.32191173443064
1.74576680501245,1.33014708736236
1.39723258946533,1.33198044087681
1.06139743290843,1.33356166414161
9.25047741010681,1.28858832321148
7.55444789873302,1.29512308095281
4.39499267926477,1.30397227843397
3.65486179398989,1.31087356861248
2.97179493986095,1.31809727547837
2.6381467081764,1.32178109941358
1.74628495280813,1.3300863353633
1.39690130702743,1.33192837900369
1.06127582358608,1.33351273259757
8.83946162108642,1.29122789980291
6.63628072512515,1.30228557173987
3.79869634206648,1.31130114199669
2.97783697599508,1.32323778760757
2.56622018341141,1.32552378925481
2.16624821074315,1.32759816006808
1.78375068657024,1.32963170493207
1.42283466202458,1.33158352380491
1.07932323903863,1.33328925389829
1.06563692361122,1.33328314309588
2.9109062227925,0.911595670796466
2.28502566114687,0.914482356929028
1.68066020924076,0.916872491751488
1.10303275182902,0.918708974488452
1.07888853438177,0.918672730109955
0.540385632592574,0.919718102101513
0.528458737063873,0.919668294848371
0.516863542394721,0.919616799717058
0.50461298881363,0.919554308174201
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
2.28362528301501,0.914442999026682
1.6797602290288,0.91676778375126
1.10226895340888,0.918598550200296
1.07831380430954,0.918537683865658
0.539768372899844,0.919685905632477
0.529035690888768,0.919627675536444
0.518330866631911,0.919569492580448
0.485928494529927,0.919548072291601
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
1.71501818983082,0.916546351747836
1.12562772015042,0.91835225121879
1.10679726279239,0.91822868992977
0.552617765585333,0.919623148534944
0.542085063433613,0.919573954473773
0.532078753412565,0.919520395307951
0.522823496933563,0.919464037831891
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
5.1496700716063,1.00373896017785
3.93349500961056,1.01005305938812
2.76444791227082,1.01575897704068
2.17744807526304,1.018258219236
1.62257682071714,1.02035114720681
1.59129123190891,1.02038318419959
1.07047023720573,1.02196454293303
1.04959514275743,1.02193462301523
0.531827379417598,1.0265375039401
0.520764249249004,1.02650513961671
0.51096764322805,1.02646803223338
3.93140003316259,1.01002922187762
2.7630086006374,1.01566302859468
2.17785426945682,1.01810695532875
1.62297530306811,1.02025982752087
1.09064948516405,1.02193156054674
1.07131504634346,1.02190764014052
0.541279969884046,1.02654845610525
0.531025944143229,1.02650886996323
0.520845461910656,1.02647020356816
0.511255935461052,1.02643203867809
3.37898789059736,1.0126926262447
2.23198164156106,1.01783801754403
1.66397083207698,1.01993052670609
1.11732198530334,1.02175885373265
1.09988246070242,1.02171246836009
0.545077374631733,1.02646919587708
0.535275824397767,1.02641797476159
0.525632333723133,1.02636368441994
0.517246143843083,1.02631431678668
7.46030377090642,1.08789689790163
5.65732029465631,1.09592084648766
4.45843279980108,1.10128317065214
3.31148070327641,1.10605180562667
2.74049369273966,1.10815921388059
2.19758849984318,1.11016324971142
1.61685779297223,1.11946816009035
1.58972797327314,1.11950754427423
1.09467126309266,1.12098038045484
1.07532159226711,1.12097864572335
0.613475813250949,1.12216067732783
5.65466043312867,1.09588859840896
4.4566299541073,1.1011469185766
3.31401189488124,1.10590764208859
2.74115489041297,1.10808233817135
2.19665647842691,1.11012726117654
1.61665268080207,1.11936386489221
1.58843329014691,1.11940774328007
1.0952713553394,1.12092491643178
1.07629643711136,1.12091612658212
0.612985204961915,1.12215984974998
5.10145573550747,1.09817501425691
3.9382692226638,1.10315582513089
2.81274391528842,1.10770953412599
2.19895064430144,1.11689309748582
1.6527789314339,1.11893680463917
1.62940351523262,1.11892954912474
1.1216488725276,1.12077049966861
1.10327886612201,1.12076551933199
0.627556571272318,1.12208086785118
0.617999071118634,1.12205071953912
9.25081335914597,1.16169671650017
7.43244783430636,1.16853713257849
6.2139020666654,1.17329351611629
5.04364377838461,1.17774426612958
3.94068334610657,1.19556809130644
3.39316613182715,1.19894357759127
2.87431576251299,1.20236593680589
2.21603370163534,1.2007571961054
1.71280174684528,1.20256310489366
1.23144242939455,1.20404967707418
1.21168410444644,1.20406223221539
7.42917900261067,1.16850509781372
5.66724054400682,1.17523058404756
4.99170447974055,1.18973544893012
3.95114334961648,1.19572716373981
3.28593597763521,1.19665919696909
2.73753442789033,1.198750372193
2.21438196401663,1.20073904831608
1.71318840942847,1.20249338637457
1.21182044155357,1.20402796277088
6.88320849875782,1.17047499075133
5.09959490369846,1.18911701843405
3.95347606337497,1.19377861666146
3.37408524331261,1.19607482931423
2.80927279924743,1.19825690959034
2.26686947966655,1.20021625038758
1.74830131218557,1.2022007197217
1.16123903098242,1.2136338329106
1.14378589864826,1.21364267463055
9.29633584383703,1.24566276763145
9.18248850816096,1.24611283486713
7.94888268096446,1.25058717187636
6.28591048431015,1.25718940505686
5.19245409807379,1.26348130064793
4.17024557690887,1.27045689044679
3.65834221103414,1.27429164139815
3.17507152976289,1.27803887031233
2.72593247642934,1.28164513106052
1.75124192283779,1.28826194931153
9.17753793233847,1.24612883098211
7.38869417584784,1.25251742794693
6.30315244251666,1.25758816544039
5.21237272046832,1.26380477543547
4.18792612998133,1.27061686248216
3.67440098397823,1.27427656820831
2.27166334025451,1.28632533546999
1.77722158833325,1.2881420155162
1.74796801123571,1.28822349701964
8.67861064130498,1.24779078475884
6.49419232911658,1.25840970145157
5.40447524094502,1.26469635811846
4.35252374248049,1.27113429729668
3.40489834185594,1.28169059709271
2.84769229830383,1.2838164042599
2.31345806184166,1.28583554265154
1.80397428984077,1.28785514939149
1.77982869971843,1.28790825661885
1.30002113827738,1.28958492816653
9.49104059851468,1.30655729211726
9.35867401771984,1.30691589923569
9.16641074227496,1.30862722986592
7.56695649351959,1.31522558870258
6.470033613181,1.32160172712971
5.43983303787284,1.32874634304578
4.48305544670492,1.33638849456697
3.27463105099019,1.35998059766085
2.38525864205756,1.35261980724445
9.36019492849757,1.30712011544154
9.23156827731211,1.30776526614471
7.5798828755493,1.31573837792963
6.48846701172414,1.32208476287244
5.4592964856975,1.32907550467347
3.75549821179153,1.35604053102133
3.28638994890863,1.35991521710965
2.42023321700801,1.35237566679175
1.92679932863567,1.35428945618337
9.41532342695579,1.30861024252972
7.79397255002154,1.31703348076371
6.53139337194389,1.34023315273766
5.45703835383988,1.34648045146893
4.42354011013287,1.35286236712921
3.51713104022458,1.34810320523374
2.97364267046124,1.35006037498786
2.44902762630664,1.35196251046974
1.95320156662279,1.35389762366115
1.92510118510419,1.35398298112855
6.96298228295692,1.06602076930843
5.1538113595633,1.07465349625338
3.95983161525778,1.08042404945057
3.35198800806599,1.08322150407454
2.24260238674663,1.08776745370417
1.70085564620764,1.08979518411971
1.67038413380982,1.08987146665051
1.10091859559737,1.09712049267232
1.08055467936036,1.09712082658582
0.591675282215575,1.09839824579661
0.580382138168579,1.09836744098622
5.15084040417369,1.07467436896715
3.95807042473285,1.08032484369137
2.81464730385723,1.08538627548833
2.24224500982431,1.08768371712819
1.70023949441219,1.08972348181766
1.10074013502013,1.09702858361404
1.08175814644453,1.09702046753873
0.590511717291246,1.09837241588498
0.579910002450303,1.09833639625636
4.59374583004955,1.07734571722011
3.42430536091477,1.08266358966433
2.83199145875364,1.08514987621084
1.6878821267491,1.09467109171763
1.66133385805809,1.09466750458639
1.1229169077496,1.09679365073723
1.10636192905253,1.09679411507178
0.604218379266183,1.09834476277767
0.593637419397271,1.09830268443758
0.583356600003027,1.09825782326867
8.78222037258646,1.1252874211978
6.96031682524561,1.13264842405399
5.73866536812123,1.13787055264799
4.01522063048162,1.15266169907625
4.52391098221661,1.15062136092998
3.42841852632667,1.1561512087612
2.86384927544357,1.15960131308087
2.32659310857913,1.16300537675798
1.8190657738719,1.16633100845302
1.19748438404885,1.16450114090166
1.17662071595368,1.16452224152686
0.689199614607255,1.16586164129184
6.95803351070841,1.13267216335183
5.18577704851996,1.14014504527917
4.01928734086195,1.15277876365874
3.43341197595302,1.15621650933215
2.37108057888913,1.16283290051374
1.70791057909756,1.16260442539582
1.19606270691057,1.16444554115005
1.17592250043794,1.16444849638849
0.688676600579034,1.16583005413898
6.39802787864359,1.13517091618124
4.66791009366486,1.15019089608996
3.4444659216207,1.15537879751163
2.85821470390953,1.15778440907459
2.28717776993249,1.16005905297893
1.73743334437467,1.16223894312126
1.21489233084312,1.16424572151994
1.19598990557766,1.16426355778428
0.701906197458179,1.16576420633418
0.690270764472258,1.16573452077272
9.28193978774519,1.14723994884749
7.4652519594031,1.15403604617293
5.68565597580197,1.16108933425121
4.46439043245951,1.1757374701058
3.91962469070832,1.17845724694786
2.87017383809966,1.18498971278441
2.35272531314249,1.18844546713026
1.68522077527442,1.18683158772338
1.19542265286393,1.1884191289155
1.17489570080952,1.18843128836432
7.4609692862347,1.15405623456824
5.68631819645425,1.16099804717786
4.46732850419699,1.17560121208738
3.42415292944699,1.18165563727171
3.86843402614844,1.17819241916927
2.77199173340806,1.18266467400777
2.22822127441753,1.18478306225021
1.71408131476618,1.18667586371243
1.68512644535587,1.18675701869898
1.19536361455144,1.18838579698876
0.723089665761974,1.18969102882466
6.34449029492313,1.15830542441031
5.11915422380886,1.17275333630705
3.95956917417465,1.17770199731613
2.83542421747488,1.18225576842595
2.27762901641014,1.1843453974401
1.74452243989806,1.18635825355645
1.71814660047336,1.18642134517731
1.2185302269065,1.18822557209015
1.2003572990208,1.1882368063508
0.650659137173388,1.19749199105732
9.41960137615854,1.19423492730001
8.73733373779419,1.19671280610093
6.93953320989057,1.20374653787565
5.78401409121034,1.20794240913442
4.65362128855914,1.21420320409168
3.58188104620631,1.22108168947906
3.04393125878997,1.22477994985802
2.53175529348248,1.22834297038538
2.05121211965672,1.23169877904893
1.21230303202886,1.23601024455712
8.16178652285544,1.19894629318142
6.96568381060798,1.20232449911077
5.26220356938961,1.21110450717588
4.14925103073203,1.21756072102333
3.58813667616702,1.22118440703422
2.57659261749165,1.2280536569052
1.82971463687535,1.22435322273248
1.22884156658243,1.23592771382024
1.20876045454479,1.2359645291905
7.63139023253804,1.20045291334913
5.92290756853691,1.20899592499503
4.78967123776644,1.21512594931682
3.526981493237,1.21766549646293
2.94868146192099,1.21994038884558
2.38711387391958,1.22206456381901
1.76467461571396,1.23367955162451
1.74069981655952,1.23372898707077
1.22499722359165,1.23577768408773
1.20668502748323,1.23581277753082
9.3452435211684,1.2197877755053
8.70534057963076,1.20853481536409
7.43652443017744,1.22678383242443
5.74932057937767,1.23328817879554
6.23187209915855,1.23153570340439
4.64209221616572,1.23961614222976
4.07837588518175,1.24324297623805
3.07273623634739,1.25031358681922
1.84296090382329,1.24850968382578
1.81170671394073,1.24861675428024
1.22480916995525,1.26165151871055
8.70072687066214,1.2085373755685
7.43008142807254,1.22679810628027
5.7619593467252,1.23356826066197
4.65331688038157,1.23981212134772
3.60430799029349,1.24666491490102
3.07875668728574,1.25029543277377
2.35250048060921,1.24647883360274
1.84022393041957,1.24841640285946
1.222891174728,1.26161843314036
8.08977025549712,1.22458383503633
6.34396319208068,1.23107888186566
5.17568655659574,1.2355992661576
4.04008321381551,1.24000811608826
2.93834596572171,1.24420593501215
2.38742647971801,1.24620643047235
1.74180829965333,1.25948617997095
1.24225096235714,1.26143369389058
1.2239631330117,1.26145970117538
9.31082721897602,1.2365049973548
9.2404704511013,1.22104014268312
7.4044290763187,1.24336859484022
6.20622080036114,1.24799044271591
5.16377615885364,1.253709971752
4.1198929103282,1.2604701014274
3.592022387705,1.2641609408826
3.09364307202143,1.26781608923423
2.62720093136295,1.27136944207512
1.71429291862886,1.27768400277469
9.23500149776978,1.221050944833
7.3981490330809,1.24332331435821
6.28396743945708,1.24795032472376
5.1801866834421,1.2539806008905
4.13083240044481,1.26060852763395
3.14940590081907,1.26750655416401
2.34173486488135,1.26243085277322
1.74147998711096,1.27753257532388
1.25600157252664,1.27917006160516
8.06476590240602,1.24098691521342
6.32872121171006,1.24725577466139
5.16978492572464,1.25164961360933
4.04482795976034,1.25598307214291
3.47108780289331,1.25818622167744
2.82658520287565,1.27314003125817
2.28679248917899,1.27518018318281
1.76835386682382,1.27721847422279
1.74499997901042,1.27725761927797
1.26049701234881,1.27901568741357
9.50095895865271,1.25168963855083
9.38981684529644,1.252086161968
8.21328439745039,1.25499453688249
7.04003379932395,1.2604476148704
5.41092378886003,1.26977786918019
4.83593442747978,1.27345342473536
3.81975369728353,1.28082414137894
2.59615265051743,1.29816880255262
1.86543571739255,1.29385015713851
1.35762847906897,1.29574012963957
9.38119109848294,1.25218085883157
8.21490345607465,1.25528214552565
6.52731211186387,1.26355172894604
5.41672245720413,1.27000530694593
4.36066426469399,1.27703973998208
3.82508649226241,1.28082920151439
2.60178683106322,1.29806898505503
1.86130022294149,1.29377893815431
1.353268199843,1.29564803050715
9.42764347461196,1.25160555850835
7.20064974402093,1.26194072299554
6.07615701172161,1.2679186856444
4.47389328950668,1.27717133562976
3.73710254426317,1.29122917417784
2.96814356303663,1.28934700159183
2.41160890467915,1.29144936240996
1.87653580146927,1.29348148835479
1.8513949320336,1.29356694863761
1.34767554522222,1.2954460318275
9.44178288412163,1.27667352888549
9.3331245802449,1.27712205372823
8.66512698882949,1.27942632145732
7.53460421312931,1.28311387720363
5.90652856886547,1.29204970668154
4.85146661940774,1.29901456439581
4.31231891489887,1.30293011882576
3.3592950582193,1.31020592599123
2.34682174210889,1.31772540222732
1.84336597401103,1.31968582358457
9.32537520205148,1.27716770871468
8.71357057825209,1.27822416423718
7.02420143010246,1.28608543189174
5.91516333816545,1.29231870256955
4.86217701348067,1.29921261623016
3.86299781514135,1.30644201945554
3.36443970213979,1.31006442010088
1.8677933873984,1.31949123290948
1.83894773513597,1.31958983647618
9.39310529339745,1.27678581051517
7.71822932370381,1.28475141594579
6.08038427400102,1.29326808119704
5.00398885437121,1.29962038709026
4.05040428280601,1.31083722732799
3.47878693641599,1.31313177370915
2.91629133272776,1.31527943864964
2.37487360098734,1.3172588744766
1.86045450022932,1.31924118877917
1.36769126002072,1.32112230243959
9.41102579163275,1.29320240156029
9.29980677491546,1.29365334022639
9.18688504896521,1.2941661291242
7.53593746685894,1.30008384787546
6.42447507204543,1.30612147611178
5.36838952927006,1.31289383144979
4.37527704421881,1.32025049656198
3.14404938136104,1.34087331691744
2.37093585414035,1.3354696195208
1.87130799265038,1.33736731561474
9.29406915648292,1.29365950767149
8.62953250025706,1.29586753003636
7.54849390352468,1.30048502896105
5.94732171697487,1.30953004258036
4.91416811592376,1.31643602204713
4.38327487172932,1.3202648078009
3.15442194795342,1.3407720865157
2.36749454308206,1.33537907927816
1.86885607454443,1.33727088837443
9.39416408655475,1.29363679078721
7.74533208213506,1.30168531344201
6.12232575459107,1.31025936649593
4.05426995828564,1.32883939423368
3.48660053998477,1.33106397621879
2.9331959221369,1.33309130482968
2.39962559832715,1.3350330281687
1.89255469687136,1.33692311578959
1.86612549202529,1.33698733822192
9.48563449997877,1.30123487720269
9.28856989253722,1.30281682501594
9.17883546921855,1.30330109453607
7.55635203729951,1.30964382289815
6.45279547128017,1.3159058868143
5.4122963776105,1.32287159782084
4.44267557568136,1.33039789463993
3.6972362376513,1.3489354482954
3.22114809191348,1.35278593825581
2.40365300154075,1.3460924034483
1.90868817141885,1.3480132423829
9.35954006269465,1.3017444037517
8.70839708425345,1.30467873965953
9.16881217371064,1.30329972841086
7.56933266226483,1.31012496249208
5.98918762720203,1.31941353594115
4.97403160085493,1.32651688351291
4.45567288130592,1.33040265921653
3.71084807573307,1.34891646631246
3.2306225718445,1.35269567911535
2.40088807413144,1.34601133452876
1.90465701358968,1.34792432064405
9.40660256989666,1.30319551670366
7.78047462390094,1.31150694199022
6.6913656622334,1.31747423801379
5.42250271569202,1.33951211826494
4.06888361653945,1.33959192309591
3.50471498601459,1.3417363026224
2.95763273527619,1.34371162483668
2.43058068033692,1.34563302350701
1.93129166823626,1.34754133242112
1.90431418929522,1.34761348873389
6.42305013019178,1.04345415266216
4.60419821231775,1.05289526093613
3.40360118114031,1.0588774087136
2.79356060803276,1.06161981345244
2.20708818526525,1.06398780084588
1.64850374825057,1.06596137777001
1.11648738949375,1.06754275420465
1.09379130744651,1.06753107426753
0.555055366695822,1.07261989818372
0.542930646751338,1.07258599902924
0.532468149343978,1.07254629118528
4.60178425993966,1.05286544017526
3.40289048032051,1.05876492784338
2.79341931220988,1.06147097822194
1.68106050624524,1.06585091845604
1.65005341035406,1.06589722758479
1.11830735932231,1.06749142487139
1.09698691873951,1.06748151039152
0.554361700739938,1.07259658063035
0.543259766427854,1.07255300867649
0.532629032429247,1.0725056731442
4.04067348368675,1.05553981151379
2.86166523236052,1.06098709174056
2.26872896833191,1.06340984843302
1.66703354504768,1.06908239105912
1.10805494165473,1.07105550104863
1.09090376836622,1.07102920954921
0.569973121279414,1.07255072995644
0.55897170857099,1.07250880568782
0.548469826208753,1.0724611627744
0.538691658538251,1.07240422625381
7.69312394528997,1.08324954062257
5.8618636607778,1.09211972616247
4.63442079717439,1.09812754046967
3.43933347744624,1.10358042275155
2.2928014318501,1.10819330467861
1.72976207352882,1.11009558125292
1.64819212627634,1.11502674795795
1.1069631165875,1.11671534564039
1.08499351748303,1.11671468261364
0.579230223047752,1.11791699991762
0.567664306285211,1.11788109523076
5.85932218849945,1.09211623521976
4.06628779990694,1.10065759904472
3.44101431708776,1.10342926078257
2.29467750979203,1.10808771464439
1.67986553178927,1.11485527420035
1.12990788802839,1.11664915620279
1.10904485033721,1.11664853896536
0.591713446766173,1.11793003339277
0.579869394516567,1.11788916755247
0.568602965366174,1.11784162478372
5.28874388779249,1.09478341622164
3.52027743983932,1.10285148346223
2.9093687175744,1.10536376465791
2.27813949761236,1.11211644412376
1.69915355949338,1.1143943917033
1.13817394335931,1.1164067528857
1.11885094431164,1.11639021092869
0.595998679009654,1.11783598274663
0.585015976628498,1.11779763620165
0.574318527618125,1.1177568568766
8.73642664017596,1.12759210779983
6.91519020921967,1.13530990913054
5.12366619268281,1.14315769343891
3.94950135840116,1.14808752731197
3.35669935850229,1.15041652681023
2.78898713796243,1.15251305004327
2.17178092638775,1.16302422434265
1.64249919280979,1.16487807212515
1.13672744486258,1.16633696655331
1.11604896982601,1.16634636189631
0.644651129311105,1.16752284367325
6.91409643321244,1.13531194377263
5.12449158300718,1.1430433874974
3.95350278609384,1.14791506802762
3.36237237852371,1.15027382651997
2.17269736269679,1.16290415806454
1.64262425643213,1.1647992265384
1.13860624848712,1.16629339427286
1.11806192705767,1.1662956751785
0.644937299318226,1.16751880819829
6.3485035169796,1.13774941827457
4.59896983202922,1.14505427095309
3.38967048646159,1.15755614688336
2.80110945755945,1.16006036988527
2.23294354402274,1.16223860100997
1.68354518141652,1.16436306943838
1.1661309932248,1.16612831068376
1.14685423480195,1.1661247127712
0.660610626663572,1.16743837896215
0.650209407586491,1.16740528507852
8.94274057832939,1.12248294422445
7.11625945528342,1.13018503214627
5.31031060350156,1.13830012140033
4.07851564998395,1.14916489068831
2.932585352312,1.1548183113726
2.34691807867038,1.15810435866657
1.72384458999128,1.15887704933019
1.17806137996787,1.16056945135766
1.15556594546476,1.16059099748465
0.638901502407485,1.16181435572489
0.626518622359455,1.16178555942106
7.11303417803955,1.13019305004819
5.30677749933995,1.13821689884405
4.1090198166268,1.14335314216679
2.89619391487786,1.15426959972901
2.29960319816504,1.15669059262472
1.72643186680043,1.15876658765393
1.18002615011712,1.16050020356662
1.1591439202328,1.16050891641529
0.639667019789795,1.16178925826047
0.627984562972346,1.16176030486844
6.54410728336688,1.13279945163237
4.72759819861575,1.14578501733383
3.52447602412218,1.15117553682692
2.35560350383955,1.15614223152661
1.76953513946108,1.15837542466554
1.20600427480894,1.16029810589381
1.18658321296044,1.16030019054512
0.655024618332716,1.16172348375396
0.642924665474822,1.16168890044787
0.632000735870146,1.16165835369941
9.42479705765986,1.16868749349151
8.17014906563016,1.17343105875939
6.3691079452621,1.1808113512276
5.1669596088991,1.18583047778285
3.94555929115477,1.2000833246824
3.34656357769236,1.2026605050529
2.25617007883048,1.2069457567617
1.72046253126255,1.2087514376428
1.69008264579429,1.20884385174116
1.1835260202254,1.21029773215247
0.69950492814391,1.2114339054924
8.16615504563139,1.17350459462137
6.36675059398029,1.1807530531038
4.62495342206527,1.18778589728306
3.95120440380351,1.19992040108668
2.82194470587085,1.20468848643491
2.25646676753116,1.20685408472544
1.72167644110501,1.2086779689685
1.20683725585948,1.21025061331664
1.18573887092999,1.21025514281529
0.700926713976058,1.21143628234274
7.03709937121677,1.1780762535469
5.22184036662097,1.19411842664419
4.03769571329916,1.19928166153667
3.43550700505979,1.20184589177851
2.31303787866347,1.20629269517981
1.76231179157094,1.20832136939989
1.73265038985981,1.2083630442742
1.21357106928606,1.21004548027902
1.1933380577205,1.2100476809415
0.706168579825704,1.21133453356872
9.37242012846706,1.20419576826995
8.6904836286189,1.20665475821806
7.46128859079434,1.21120766553042
5.65130375274928,1.23159277060031
4.58377756947944,1.23733455311562
4.01141117890695,1.24093756687645
2.99889530253093,1.24768209963332
2.29817160954929,1.24467952474055
1.78681488297366,1.24652683392329
1.7550469744522,1.24660458625053
1.18104126406065,1.25895064151853
8.68455734052007,1.20667173409412
6.90803569031288,1.21307786047027
5.65629058132181,1.23140854576194
4.59692934388667,1.23756078144011
3.53839121886646,1.24420462898363
2.82738351147616,1.24266516354371
2.29770727539454,1.24464665698214
1.78857252511912,1.24646234090898
1.18239479458278,1.25890935728698
8.08057746805705,1.22192060012671
6.32741317532287,1.22871948011299
4.60031743353326,1.23554983643144
4.00764617352239,1.23792720747827
2.89781223636588,1.24223664695309
2.34569297177295,1.24422059774886
1.70570485311967,1.2570325954666
1.20627819303418,1.25875112103479
1.18682752806677,1.25877935730731
9.60181199616094,1.16168394318782
8.34428185681284,1.17347142915642
6.53633254909568,1.18116836087389
5.31130806951596,1.18654238291414
4.15502333579152,1.19210603026008
3.01786165952817,1.19846602108448
2.44418202357279,1.20172081870158
1.79187870303251,1.20066025626647
1.24664922179932,1.20239113673508
0.719345147889565,1.20367594548732
0.705415529197807,1.20365457535643
8.35478573605006,1.16631604689676
6.53325027883575,1.18117193166519
4.781355516545,1.18876346907304
3.61583120935543,1.1951249176401
3.0225422398557,1.19844910954637
2.35858227194445,1.19856034061792
1.79512135238258,1.20052972325762
1.2480122767633,1.20231003984991
0.719946129247987,1.20365121901055
0.706465791542146,1.20362912588319
7.78301900729762,1.16867438386128
5.96733152375906,1.18352065958356
4.18749431502609,1.19096110437114
3.00413635334241,1.19571365151554
2.41017132045748,1.19804406560526
1.83492196529305,1.20023097799355
1.27281464622554,1.20210237724999
1.25214884383397,1.20212027773506
0.647217627087417,1.20951963130442
0.634640593524465,1.20949228683433
9.52354201418835,1.20913166971293
9.41828352597205,1.20956519658233
7.61534583717959,1.21614577808146
5.79379320636654,1.23474215906778
4.6066551377097,1.23985838365537
3.99393768905167,1.24238320323188
2.88349715205722,1.24676311435276
2.3243729056931,1.24883242750347
1.78698412364342,1.25067944606092
1.27110583800732,1.25220279219718
1.24748767533503,1.25222931125569
9.41208706619178,1.20966449170228
7.61265855825018,1.21613630842969
5.79331729921201,1.23460896418974
4.60849699985942,1.23970924594443
3.4652989738527,1.24436684703693
2.88482027868626,1.24666029874789
2.3254291570356,1.24870862536781
1.79019316796325,1.25056293760603
1.27328580110726,1.25216084013388
8.28607807440211,1.21375733319572
6.46322526224414,1.23188564305961
4.70420019607211,1.23900838148208
4.0913312706437,1.24153524345029
2.95277378659282,1.24608576362457
2.37981642842524,1.24827556163118
1.83023650217951,1.25019556491672
1.30067029338373,1.25194424165095
1.27951027696822,1.25195100238099
0.682514852560028,1.26204671454001
9.43771270632119,1.25973205565552
9.32413069268218,1.26016043956231
8.65502331545125,1.26262259645653
6.879629081383,1.26927081459337
5.27184329350166,1.27769485237263
4.19000217990007,1.28455274905121
3.64040388738494,1.28822022582264
3.11695398736282,1.29181490223614
2.36405431860807,1.28671046856128
1.8487674900213,1.28854296741984
9.31899221478798,1.26021999467925
8.09317539524988,1.2646638956525
6.42146321894244,1.27145666056732
5.28060001055822,1.27797220433375
4.19936799536036,1.28466101827977
2.89733588119266,1.28463459873164
1.88462207555381,1.28837611105347
1.8516122150857,1.28846627051053
1.24343523592589,1.30263215298567
9.31868155386493,1.2606562239738
7.00035354842324,1.26882246067238
5.82292300468113,1.2732468928575
4.66421174800008,1.27762679308695
3.5359601380532,1.28207368098215
2.96771967994156,1.28423208408864
2.41621203835181,1.28616429565108
1.77627051344167,1.30070193619585
1.75007246553618,1.30074781428659
1.25034482278051,1.30243712055384
9.41133488087033,1.28795176966303
9.29914562646102,1.28839575933923
8.63599125587379,1.29070837722325
7.50820152973481,1.29480242760948
5.8858614323542,1.3038692996852
4.82839993732436,1.31083890590603
4.29185392069835,1.3147568832548
3.35388638624879,1.32200878895948
2.31682444960271,1.3302054241016
1.81924304829896,1.33201114086352
9.29145531730529,1.28841501530093
8.62769508728772,1.29071885501636
7.01270324953557,1.29788333236364
5.90266821020287,1.30425241105838
4.84811279835854,1.31107637757542
3.8572572150711,1.31819588277905
3.36628997228356,1.32185361288497
2.31542712263816,1.33012907049683
1.81725394962019,1.33195492468261
9.3889029511084,1.28850552498149
7.73751164245044,1.29662349562476
6.10137004309385,1.30516374492296
5.03038710050166,1.31159260616788
4.02811865530766,1.32331718744129
3.45318976780963,1.3256094997468
2.89493358954205,1.32763118900781
2.35902173648066,1.32964660970217
1.84912572976469,1.33159384241779
1.35944784228684,1.3332781886344


==> data/NEEmissionsRevenue.csv <==
2.91090617163394,0
1.70331688975268,0.053107473678879
1.10892476500172,0.0689086192137735
0.792938299175372,0.0737679195265099
0.400685325748993,0.0480561604545223
0.392068524525513,0.0587278095087969
0.383557457108455,0.0688539924527975
0.374910612833081,0.0783894860722393
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
1.7018321225869,0.0558214346406835
1.10822166929804,0.0718525124434223
0.792851493379924,0.0768886917377527
0.400344769622207,0.04953286180739
0.392352644657981,0.0604586213532879
0.384731051419179,0.0709039485202779
0.376664171392111,0.0807197105575051
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
1.70318111514706,0.0642371980117554
1.11145108138684,0.0759112792423121
0.409893478572442,0.0398493797556908
0.402496778289332,0.0508631759032538
0.395340623481584,0.0613626575561239
0.388464291681495,0.0713179188722465
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
5.14967044877138,0.342750782629762
3.34981529583444,0.513592275617295
2.18775470004241,0.593994956752042
1.19532638371407,0.593604896001062
1.17268392137528,0.627659828321502
0.795729877848657,0.625969668841667
0.78088225735097,0.6469350240705
0.401160534705835,0.621555865127148
0.392939902187036,0.630898038803285
0.385773900673128,0.639930394068312
0.37871607426441,0.648483648028405
3.3492360232091,0.518688599861741
2.18833887876324,0.598978899936871
1.1958546529976,0.596790069261926
0.810910469553338,0.606044177968866
0.796605283093177,0.628278256653809
0.408089239916292,0.612473950735647
0.400924287029248,0.622460387652556
0.393261587205493,0.631813802083871
0.386419211280261,0.640847687593608
0.379730651868851,0.649450075813779
2.80520447855432,0.538861084264689
1.67027876489851,0.592616820968673
1.20761228607187,0.600052226560311
0.818789729802168,0.605498027057782
0.806214680959067,0.626429380239514
0.412248054955395,0.610461875689647
0.405119775187484,0.61987253171568
0.39806665307839,0.62889024448058
0.391645312082789,0.637829457522106
0.0841912057218879,0.563
0.0841912057218879,0.563
0.0841912057218879,0.563
7.4603042279579,0.490954746853538
5.06086009815148,0.790322630179315
3.86189303342583,0.952361329018875
2.02132336834263,0.976731934030285
1.62881831126996,1.0246847377514
1.19803422696521,1.07975433890014
1.17853637784693,1.1133156317526
0.825202280078488,1.10181361982582
0.810979563361641,1.12223142925343
0.484979536204436,1.07153641208652
0.478291946586967,1.08058139468023
5.05890808109194,0.798011795284549
3.86341185636909,0.961589621456827
2.0219600358461,0.981735101750719
1.62957453082637,1.02843970320439
1.19918067888073,1.08189141410178
1.17892051133419,1.11539550617662
0.82642089185719,1.10184442263158
0.81247462180215,1.12217189369296
0.485218888241364,1.07177127662017
0.478289147731851,1.08055770952365
4.520780887777,0.842726640155264
2.82201518555369,0.970898698867519
1.62135439567132,1.00840317169015
1.22913166738109,1.04139020970922
1.21122828421589,1.07313461763261
0.848119629289657,1.07345473345145
0.835279659206044,1.0937657179174
0.496427222338101,1.058239286612
0.489944398888965,1.06760896594032
0.482636247880694,1.07616616694585
9.25081334166016,0.554080338666571
6.83061528091902,0.944261154483437
5.06304434357687,1.18805035970226
2.92511842855113,1.26896572665262
2.53547848605682,1.35883666513005
2.1683159238816,1.42301023335626
1.65250600100656,1.44753768043532
1.29728636591191,1.4486956196951
0.958982031491108,1.41963861262224
0.945387021452013,1.440395051355
6.82699648858723,0.95279660854499
5.00961840248318,1.22179293983645
2.93230551605791,1.27665245055783
2.42391566827392,1.360701081769
2.02648122854519,1.42044637229948
1.65252673998202,1.4498118486142
1.29838110355895,1.44863950176179
0.945836872504754,1.43992238395041
0.859640555920344,1.53008481967351
6.25063826780862,1.03116193663003
4.51099731432917,1.25307576849824
2.48486329653288,1.2874032978095
2.0828525769031,1.34857776798106
1.69540577101758,1.38588165845725
1.32742860784518,1.40103793953631
0.890694617764913,1.47797271943327
0.877836040930954,1.49869060842291
0.554661517906425,1.44531530202624
9.29633581695764,0.691081810654285
8.5758150278297,1.01885159748863
6.7673725073423,1.34635351491824
3.86352860156954,1.44085825404236
3.46683361675527,1.56284393280547
2.79231186124069,1.64818410138557
2.46239352096576,1.70229177956551
2.16257628914603,1.73028640979744
1.33654076049098,1.81272386502804
1.00823415410417,1.7609197180865
8.56880725235327,1.03079724382183
6.32865723848903,1.37659094625179
3.87787620939996,1.44794068705291
3.16102471650337,1.57262507344428
2.80583393300126,1.65190904838799
2.47465307441147,1.70463918205492
1.70424220840769,1.78477340674184
1.35642168764368,1.77707275529288
1.3356220657263,1.81058620907504
1.00735122915408,1.75908786407266
7.59254411755864,1.1343675889057
5.41500062165279,1.42523222383384
3.29263813918772,1.4798807342341
2.51992772064383,1.6138955135645
2.12166324860305,1.67512055708117
1.74040825873306,1.70975462849622
1.37968444109055,1.72243691113785
1.36221503833703,1.75645441981594
1.02482878625006,1.727440828564
1.01220567875397,1.7488184665031
9.49104072611712,0.795800641061395
9.23786142779538,1.09366426469297
8.09579625089054,1.43212017943851
4.82469372005091,1.54119235788396
4.10563702288165,1.70115266330034
3.45371786098285,1.80576797928896
2.55647756258454,2.01507102960381
1.81925314556341,2.04421524444509
1.4819527401335,2.00364102583604
9.31281046111047,1.10559908218149
8.10888759985853,1.44285453028847
4.84007447783148,1.54783982865388
4.12293062417255,1.70610996549341
2.88454284281003,1.96746013950021
2.56865686008571,2.01547980303877
1.84485225175739,1.99450140440427
1.50113040657001,1.9675253753412
1.48097927395003,2.00041801564547
8.86934633749864,1.17427610123542
7.07101480483931,1.55582299998826
4.43595880947641,1.63431527296352
3.70655318068273,1.775167347774
3.01147155958828,1.87022836027878
2.24290879784746,1.8938037638927
1.8711992409763,1.92027321676288
1.84804402074855,1.96788677641242
1.50329471735544,1.95060418720005
1.17324892845398,1.90056336485203
6.96298251360471,0.492073019410235
4.55875197157136,0.773290519031912
3.36596929655102,0.916158799684557
2.03447933809508,0.933935295227857
1.62531873863421,0.981919237993378
1.24150736757278,1.00135377587772
0.819801469765232,1.0225596728299
0.805206933920339,1.04459965561988
0.456401330652466,1.00329685814999
0.448473664361302,1.01296565002309
0.440963097281245,1.02214910360841
4.55682183045405,0.778731492543675
3.36518566313931,0.921985675013012
1.65380309234794,0.936068329845778
1.26393082241844,0.967637019354305
1.24237254781225,1.00336341345902
0.820299311920457,1.02363300310828
0.806414287875551,1.04567849370923
0.456140057755136,1.00357429404726
0.448403970912556,1.01317367540836
0.441401068799272,1.02235719930499
4.011885953089,0.81390827801744
2.84198555267011,0.928535484528639
1.66777145110455,0.935118619943597
1.2281730341791,0.986543187670296
0.83844913833909,0.996080016700572
0.825846468213934,1.01794871300717
0.467108688894537,0.989408128851405
0.459669509291242,0.999556041735784
0.452272747931232,1.00915541365655
0.445035819543408,1.01834673222977
8.78222037258646,0.547647075448569
6.35725421371355,0.921430401973629
4.54139671220813,1.16380194330127
2.53271658079801,1.21528364296301
2.12806160485492,1.29264933630491
1.74480345565432,1.34473261556486
1.38676606729526,1.37100840325711
0.909014914937165,1.34914975358694
0.894156320131263,1.37190369107363
0.551511185976474,1.3155405663017
0.543268536533165,1.32518083906327
6.35356871645066,0.928230088338082
4.57539065938147,1.17206300011941
2.53700307593334,1.22044920795675
1.77802756303579,1.29787821497585
1.27304933405993,1.3619436098444
0.908711954576496,1.34923403771549
0.894119622288932,1.37171941411856
0.551686944727868,1.31549474245767
0.543401877713218,1.32499203495366
5.80952647034,0.977359626257402
4.01172793933418,1.19846067727653
2.10278584241428,1.23217153374513
1.69288845726296,1.28540399172723
1.2979492497481,1.31410760934421
0.924723081704623,1.31735846656574
0.911037028659976,1.34013004773077
0.561621576393315,1.30140008591358
0.553560654051603,1.31167335538341
0.54572170412823,1.32137987814072
9.28193978774519,0.545835575484066
6.858895869549,0.937111737697441
5.07649254434082,1.18501775080102
2.89626249629566,1.26094149274571
2.14771285182536,1.35596069535372
1.78239289496997,1.41007927146685
1.2649958220921,1.45500942917703
0.919565873585347,1.42930944077285
0.905265312847856,1.44967823862717
0.582202140602075,1.38254992575199
6.85697156719649,0.945898349289631
2.90541804022338,1.26827821311055
2.04460821914174,1.35709167992084
1.65337851678604,1.40442106312066
1.28737030947317,1.420480149584
1.26667576959945,1.45432483199246
0.920308862358817,1.42883580970272
0.590145696457082,1.37343870822029
0.582740622645735,1.38267511171014
5.71458972528459,1.04795671085503
3.97050832499053,1.25677320267434
2.4773625395601,1.28518611567276
1.69405766984681,1.34343896489114
1.31377006406215,1.3720832035655
1.29415537888702,1.4060993403467
0.939112173449634,1.39769964368423
0.926306503750266,1.41889646968865
0.516052602803666,1.43857307771605
0.509644668446019,1.44867231413467
9.41960137615854,0.633091076137751
8.13073435561028,0.994671015962198
5.80732680645135,1.32839542990009
3.44050159574609,1.40125711586383
2.677107106101,1.52268812608656
2.29817689429883,1.5955299825917
1.94119660644598,1.64212626298303
1.38637172749646,1.62872122370933
0.923134410671451,1.7122264113817
0.579712306953883,1.64991497159567
7.55568041605841,1.03883343802102
5.81286576786634,1.33686421941598
3.08238778673737,1.42720313652928
2.68376249236562,1.52694497620415
2.30349103297251,1.59902252404849
1.38621552726727,1.62865984438021
0.935776735354033,1.68771284750781
0.921427623876582,1.71071020724994
0.579635499439404,1.64909861098177
7.05846707299553,1.10741985760116
4.80166828382518,1.39168205016335
2.76767799591391,1.44915786497355
2.18965935593568,1.50980574501599
1.78665196586228,1.55836518176063
1.32059214647752,1.65000820357308
1.30330179153511,1.68537323960827
0.935837644551112,1.67592306922455
0.922436762124986,1.69870529617766
0.580551151975748,1.64471118638241
9.3452435211684,0.683952834387187
8.10352372379048,1.03251965642392
6.25364664109475,1.36537315355352
3.80370920282976,1.44522749408197
3.04424295849617,1.58081427141156
2.34051351513317,1.66458709324773
1.74098053835735,1.73253895505819
1.38538458418439,1.7225069992818
0.942507757754925,1.78472291827896
0.92880719132909,1.80622618169575
8.05492186065291,1.05942146983618
6.30911036635319,1.37828145433134
3.4543021865555,1.47435093668254
3.0531054923722,1.58760421695786
2.34691686170035,1.6679762129886
1.76797091331934,1.68421356703222
1.40659433000357,1.68706624064379
0.941996941339684,1.78339351255002
0.92818897143319,1.80451916592704
7.50291435535795,1.13647743833926
5.18989295890094,1.43301971790536
2.97993790413792,1.48648413561187
2.56583271298141,1.57201387597191
1.79869375314343,1.61755424537826
1.31331261214205,1.75816033285937
0.958233072198879,1.74940858259071
0.945347795290988,1.77109617917938
0.611111602955765,1.71757929785503
9.31082721897602,0.697744133218795
8.63632449579286,1.00794549333416
6.77714824357222,1.35526342159864
3.83052658396854,1.45725820690322
3.09266435848126,1.590619629423
2.72303856456737,1.67518558554713
2.37873732359343,1.73324565776108
1.77024003623618,1.72778598094152
1.29873754954238,1.85113126000638
0.965157992505,1.8042736240825
8.58263261742501,1.03765322010479
6.30978483157636,1.39107792285634
3.84079929013481,1.46610762572225
3.1024578627672,1.59715698176227
2.73353079256102,1.68064102520903
1.77144500458689,1.72777552037427
1.32000332011314,1.81557168940152
1.29909253626397,1.84865656283706
0.965920525353244,1.80309888576835
7.48333163110098,1.14707565261923
5.18235970027407,1.43967185770111
2.98853796150074,1.49057858303001
2.57972891350893,1.57337127536539
2.18352872490259,1.63068394038367
1.71164120118232,1.74648682142577
1.34307621340702,1.7621471800244
1.32592890372247,1.79604727426705
0.983758961947983,1.77152226148894
0.970971216867782,1.79246991806167
9.50095895865271,0.734250554789246
9.34711809799713,1.03443246353932
7.06746370515835,1.42741411149872
4.37717677655687,1.51630473644563
3.61585093123483,1.67155065410354
2.90822075661822,1.77487639290943
2.55607814238486,1.8392471271142
1.99826936509583,1.95331258382174
1.41379909218413,1.93734445192026
1.05731238900346,1.90466844910565
1.04336137473948,1.92782846371092
9.33928372469597,1.04423897816949
7.07176796672836,1.43681860417738
4.02804087669606,1.54519368513549
3.28669300279294,1.68696094141245
2.91330716603983,1.7782907082517
2.0048349286312,1.95487924266148
1.41210549725356,1.93624605748034
1.05518258079428,1.9030372622542
1.04114779049681,1.92585804186991
8.31729786230592,1.16052132391573
6.09041292481134,1.50369475711362
3.73155358865926,1.57489005496329
2.20646856804208,1.81544608848086
1.80701442208776,1.86257663500664
1.42697486707773,1.88184767917579
1.40827388756283,1.91887760184986
1.05322126199165,1.89242709805945
0.71235970870544,1.82961108500215
9.44178288412163,0.795176613669111
9.2895950721238,1.09420490602979
7.56386831757062,1.4657019514829
4.38852613298721,1.58352403676712
3.64602843370378,1.74128633674212
3.27013461057225,1.84605254677119
2.61995210725031,1.9103827205941
1.76344444492022,2.06019100804372
1.4091168340899,2.0462943857126
1.06488715770415,1.99754683278322
9.27847817269033,1.10550702067686
7.5685173516118,1.47762120005768
4.39558317933888,1.59166606802711
3.65594393191126,1.74769185177007
2.96546605513709,1.84956679321267
2.62548169505443,1.91225996612512
1.76131425384268,2.05895558861585
1.40704552887087,2.04405696399302
1.06410120462619,1.99584881562468
8.82879573822219,1.19143498311219
6.61895036086199,1.55146988305306
3.76738725336225,1.64548189593608
3.39244091867605,1.7544262404301
2.5794681142398,1.8925783781636
2.17595340590887,1.95138750333084
1.7904106451364,1.98512915291807
1.42565598090431,1.99122149141385
1.07900808638042,1.96416385575369
1.06571349106204,1.98609355254778
9.41102579163275,0.811169422573221
9.25847863394544,1.11015768755182
8.00287462167735,1.4528590938343
4.7694302707913,1.57295554524602
4.02654224526702,1.73999761558267
3.33927475401703,1.85496046354571
2.99449611226175,1.93034863558048
2.4225634416086,2.0687179074174
1.79116174203762,2.06494067489551
1.44173765087455,2.04638062557566
1.10260413013126,1.99304396801665
9.25101511015924,1.12131105246484
7.57682977606971,1.49251393016808
4.43554225533527,1.60406640045504
3.71480177956363,1.7580691440521
3.34815923629132,1.86011060574391
2.43256820181405,2.07072473225744
1.79186420321205,2.06346444148306
1.44091838617282,2.04459853116341
1.10200848005602,1.99181288785869
8.84280546961353,1.20598081437682
6.65557147805308,1.56476950957313
4.17683589005718,1.63634599324791
2.59227300768341,1.90261617288022
2.19807108113496,1.95917616564011
1.81855986614187,1.9900358527749
1.46124205250917,1.99315440195061
1.44184949949921,2.02716089119242
1.10497592071116,1.9840227527394
9.48563463847621,0.806007499369875
9.24906692327942,1.10279614902797
8.09081869367362,1.44468599987052
4.80337220051006,1.55715252258061
4.07478646893362,1.72079075121085
3.41059755986691,1.82864555437202
2.50145216051304,2.0428630455595
1.79895478139485,2.07585952706665
1.45886844733725,2.03845322351115
9.31497139997276,1.11628877334137
7.59798290208418,1.47869115527616
4.81730986499077,1.56448375487345
4.09264563957147,1.7260695639005
3.4227557175061,1.83224253520977
2.83723414854937,1.99286366550353
2.51136107564169,2.04445642172669
1.8252706733865,2.02676301302905
1.47839241333342,2.00275387818242
1.14524090233952,1.94622926459715
8.86056294658528,1.1883261585282
6.70439555935554,1.53920274568712
4.04567161931577,1.67800791594796
3.66362182275853,1.80229417321144
2.61429005815809,1.87200854824405
2.2254198475787,1.92315520004892
1.85219140851039,1.95159944076047
1.5007635543851,1.9509665145649
1.48086406676211,1.98556261048592
1.14729540144845,1.93811657108958
6.42305010569984,0.467697933808472
4.00644515819283,0.715591490157313
2.8055674595773,0.83027745077116
1.62314447789627,0.838803070812575
1.21792963444422,0.86751692567048
0.834410415878438,0.868915281013919
0.817925434867079,0.890803800783347
0.420967666986563,0.871954034103329
0.412509911922393,0.881740638852791
0.404490742230727,0.891008546090619
0.396954683889387,0.899797295460775
4.00613029585399,0.72060463755887
2.80573282517014,0.835606763228024
1.62428077830688,0.842538390403684
1.21942848794562,0.870584887823184
0.836074707820236,0.87046563562408
0.820673466889365,0.892654913330222
0.420942983158754,0.872659755921915
0.412686940562183,0.882408543401465
0.405124592768964,0.891714871394529
0.397660761900892,0.900491798793475
3.45375335431879,0.747033034221657
2.27715710390138,0.834808475777766
1.25401630883881,0.834203362847952
0.820756656540172,0.859992251307822
0.808625247031258,0.882179083997187
0.433375153376417,0.859637939956197
0.425615013967465,0.869547711310756
0.417880496489159,0.879111408098228
0.410633064204181,0.888402812626429
0.0963197861795947,0.81305
0.0963197861795947,0.81305
0.0963197861795947,0.81305
7.69312255300298,0.532069764247881
5.25417998243567,0.852984360644819
3.4542137028649,1.02829108686679
2.08293639858012,1.04879150485071
1.28450193447097,1.08229156481924
1.21365065404147,1.14032400959422
0.822394592984064,1.13902693179953
0.806566434782058,1.16131933708925
0.444733267538868,1.11894629290202
0.436037204520787,1.12869335462841
0.427861612403275,1.13792519782511
5.25328299361288,0.858420779235
3.45566491393112,1.03348471125299
1.69204943395018,1.05089889492705
1.23686720648608,1.10615434338491
0.839373779348827,1.11662494528874
0.824583435268248,1.14023360659535
0.453511485167631,1.10897547692747
0.445289619153463,1.11940040407989
0.437084332007171,1.12924684717438
0.428879070918038,1.13844111991225
4.69273080155342,0.89510510572878
2.91987828245756,1.03866627376444
1.6724190158046,1.06759951480366
1.25327125169918,1.10272159339603
0.847390526625936,1.11241609206597
0.833937572997609,1.13512567474356
0.458162311763029,1.10544974335042
0.450020817374082,1.11577483276292
0.442257298057284,1.12565482661618
0.434737315064615,1.13501241619157
8.73642691772766,0.55648906319794
6.30790119378823,0.925532619457358
4.51161223762538,1.14952198085177
2.47392046507411,1.18838002034587
2.0635550751634,1.25451336123954
1.60345453110702,1.33212155166771
1.22188472862564,1.35075498560448
0.861506735483208,1.33969625002187
0.846625084841081,1.36078319770713
0.5141253919934,1.30912114621667
0.507014817293451,1.31841796543851
6.30694216280669,0.933844317265006
4.51461275011438,1.1583272599274
2.47721722397733,1.19339681200871
2.06432708526285,1.25898524260724
1.60441715027389,1.33564928088874
1.22332525911425,1.35188820245073
0.86317482972627,1.33949289745219
0.848796218401004,1.36058588142875
0.51476698568268,1.30933165681057
0.507075037895696,1.31836184733603
5.19346343052428,1.00754787747076
3.40043883138178,1.20814581280044
2.06085337440416,1.23054461521804
1.65051228104906,1.28054021750187
1.2566619867304,1.30642987684997
0.886401553960376,1.30948820597792
0.872274025399109,1.33064401673583
0.526749833253724,1.29609477736322
0.519476424927005,1.30577290957939
0.511413412559427,1.31460642096291
8.94274082647527,0.544682078419716
6.5072870429602,0.931147846156444
4.68637869643374,1.17004397049265
2.16374205440412,1.24590316451907
1.69033486983678,1.30977104653899
1.27492405615263,1.34410517806713
0.883118923039325,1.34642101591725
0.867110449019277,1.37027766399981
0.49941192413401,1.32851185445801
0.490518105031521,1.33877426522408
0.481713306962457,1.34825388297078
6.5064066397319,0.937073906398377
4.12751204632449,1.18624383980673
2.12651590579803,1.24762817762292
1.69239509998026,1.31231315875345
1.27706378207266,1.34589037070639
0.884848762141785,1.34690765752593
0.869728983461865,1.370850455267
0.500217006867957,1.32883339705463
0.491714024968974,1.33910410974567
0.483208261161504,1.34866419150236
5.94462158709118,0.984164479818091
3.53747224433345,1.22006796863404
2.1401849294054,1.24849097737081
1.3100640942654,1.30165771789839
1.2918006156768,1.33908005992158
0.891758913918128,1.341046588561
0.512234245681028,1.31455114657877
0.503342449763798,1.32539962835429
0.49541014850711,1.33570170792408
0.487629925829778,1.34531027914561
9.42479708535673,0.615724140237735
7.56224228550506,1.0036560624201
5.18639757134599,1.3039650673238
2.89589332943544,1.39020136842184
2.46020915227157,1.48510924825974
1.67076100391762,1.54115111503963
1.28749798506055,1.56124822020073
1.26597888341604,1.59599534410961
0.906919817969365,1.57228615788382
0.567430852841375,1.51820912830958
0.559179590977525,1.52732137743226
7.56033439705595,1.01233734665932
5.18960729399452,1.31234624365005
2.8992105655758,1.39636564806332
2.07974499041304,1.49313966321875
1.67262962599189,1.54335746997321
1.29000955062953,1.56136054441598
0.923354940945767,1.55026892495059
0.909214138196974,1.57194085788851
0.568136904114105,1.51847174972911
0.559773706724236,1.52752187049947
6.44369021048178,1.10081128908104
4.61048018728698,1.36466366860343
2.5268401681628,1.41331103817898
1.71797588380666,1.48247632809857
1.32305189101672,1.51410365200575
1.30189831798404,1.54859496286757
0.931282714607955,1.54167808405424
0.916935957585534,1.56314384322205
0.572522625553126,1.51558241735191
0.564264680389559,1.52468988323832
9.37242068017822,0.664040283784653
8.08537711915496,1.02491458060737
6.22855642993474,1.35413389667712
3.39967085461836,1.45044828883133
2.99074020014032,1.56040046745817
2.27765503631834,1.63891881779406
1.72211424622213,1.65803380973862
1.69586931179021,1.70584427660041
1.33913066733816,1.6929807431707
0.907409368229633,1.74090480472257
0.894551893197938,1.76211732504944
8.07943359325442,1.03391983796998
5.67599344781573,1.38624245618947
3.40841565984453,1.45787272555659
2.65868371601776,1.5739645354039
2.09991991496693,1.62860204411723
1.72331936180004,1.65918234134919
1.36417119405066,1.65963036509591
0.909093418341902,1.74031361343638
0.896034977511748,1.7611382989267
6.93050773959965,1.15633090495893
5.16497834393867,1.41918890793603
2.95115937555183,1.4699211684888
2.15643866765521,1.54962369414512
1.76386835133133,1.59311771068678
1.39218737072325,1.61060580771312
1.28451788306536,1.71970903312733
0.929625356037076,1.70767786037703
0.915706035686327,1.72917300609392
0.58511016287203,1.67483019536306
9.60181199020833,0.565133068427579
7.73352252028592,0.967462409607941
5.32936239627489,1.28974457270724
3.06185884899949,1.36305443681044
2.24353118853771,1.47512491810425
1.83356664985421,1.53722971722258
1.33682549241959,1.55085003360487
0.947730920147763,1.54227437269003
0.931064820531575,1.56618305994582
0.565656039515189,1.5110061965186
0.55610181884836,1.52078657063691
7.72746737576015,0.975174884993255
5.32515781923378,1.29723289082492
2.67442829325038,1.38792410502824
2.24792078400854,1.47783048439267
1.74456725194607,1.5285179986972
1.33928157951302,1.55159257681896
0.949120696982944,1.54249877473212
0.575800012217999,1.50047673167031
0.566137785664929,1.51110058666469
0.557247030781853,1.52102502610598
6.58448414303452,1.06853430024162
4.77522071824138,1.32699585543498
2.620465537835,1.38509293500687
1.78416120722191,1.46688761418696
1.37076381890677,1.50399279362179
0.969464589117191,1.51038249180692
0.95463777513008,1.53443830598615
0.501777694181816,1.56351102285203
0.49279126411132,1.57478685065876
0.484496678872619,1.58544356222944
9.52354201418835,0.696358626171101
8.80897971182982,1.03422085007869
6.37825786035223,1.41601258532643
3.3823340187035,1.52638334160186
2.93753075938443,1.64354635148694
2.1343710222031,1.7233485847388
1.73363229882877,1.76264634016141
1.3515332362757,1.77001834964534
0.98715727255939,1.74566770017005
0.970978535984146,1.76666583096159
0.530359957398013,1.79752721981957
8.23748068927418,1.07890918019011
6.37671421735528,1.42683499147482
3.38313728264345,1.53206495409336
2.55465797383401,1.65557634474292
2.13602702371951,1.72602799511813
1.73513331236449,1.76382703725716
1.35498940554623,1.76978494220186
0.988966896461125,1.74530217611717
0.531815483801994,1.79740002992878
7.64549740923379,1.16782280670452
5.28378619386195,1.48581083504773
3.00811530947421,1.55145435560856
2.19054948504282,1.64709148599178
1.78013711784594,1.69814813505417
1.38778961736895,1.72024237167133
1.01105576740372,1.71420403173647
0.995917902912175,1.73632614394774
0.543947873938075,1.7828154942503
0.53624161740951,1.79304818921814
9.43771270632119,0.775398281921196
9.28347745127256,1.0751010819063
7.46105271298504,1.44271424270889
4.27659138067647,1.56426221118219
3.49200543187752,1.72161013447396
2.7573953548989,1.82509252845106
2.39217787861691,1.8878921556413
1.78569230559983,1.87946768927317
1.42508518334384,1.86704819253614
0.949002060472983,1.96464353455231
9.27562642529892,1.08671053670722
6.90700949080628,1.48143016360074
3.92036847388066,1.59688850919787
3.1540259187629,1.73991237117194
2.76651718812903,1.82973038848363
2.16454358268847,1.86167892941011
1.78903113731293,1.87900171215598
1.42767720709627,1.86623015863441
0.964264781347996,1.94211860758732
0.951779694594044,1.96359167732147
8.17273410623998,1.20336073920987
5.83691301195991,1.5417253449987
3.43479541607636,1.60811281933973
2.62786831324466,1.71316079124532
2.22242958311863,1.77557674649611
1.83042094852785,1.81050766640982
1.34565932036361,1.92055766120286
1.32646867280399,1.95544343039054
0.972219573908432,1.93214761638804
0.957745761096535,1.95331321453667
9.41133488087033,0.793668313072035
9.25868924434513,1.09362408870426
7.5400701097524,1.46379930326651
7.99845178048279,1.4358899562365
4.73097113347405,1.55503292545875
3.63798120292833,1.73449987335012
3.26443639139449,1.83507164747675
2.62719012954867,1.89054228697384
1.74576680501245,2.03505043703307
1.39723258946533,2.01508334018484
1.06139743290843,1.96200255616552
9.25047741010681,1.10501572329935
7.55444789873302,1.4739338205256
4.39499267926477,1.58651351971986
3.65486179398989,1.73879665982142
2.97179493986095,1.8334031164156
2.6381467081764,1.89170102628398
1.74628495280813,2.03309723956446
1.39690130702743,2.012838071462
1.06127582358608,1.96031100362387
8.83946162108642,1.18268410449904
6.63628072512515,1.53689028350198
3.79869634206648,1.62744431487846
2.97783697599508,1.79075581750754
2.56622018341141,1.87303497436945
2.16624821074315,1.92715694113439
1.78375068657024,1.95588393083162
1.42283466202458,1.95889166906755
1.07932323903863,1.92945575436991
1.06563692361122,1.95093980991619
2.9109062227925,0
2.28502566114687,0.0518773788840114
1.68066020924076,0.0762355140348879
1.10303275182902,0.0747776146200356
1.07888853438177,0.0975364229666376
0.540385632592574,0.0595650641360698
0.528458737063873,0.0698474311849753
0.516863542394721,0.0796180601304378
0.50461298881363,0.0887166792616937
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
2.28362528301501,0.0546646761582116
1.6797602290288,0.079921748210854
1.10226895340888,0.0779003387141905
1.07831380430954,0.101325397695677
0.539768372899844,0.0612417433878032
0.529035690888768,0.0718111274591646
0.518330866631911,0.0818566554952602
0.485928494529927,0.0871671557481797
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
1.71501818983082,0.04889488704953
1.12562772015042,0.0581648638813369
1.10679726279239,0.0817357116554339
0.552617765585333,0.0514821601868186
0.542085063433613,0.0621120307077945
0.532078753412565,0.0721473977893745
0.522823496933563,0.0817951061764657
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
5.1496700716063,0.342750641217592
3.93349500961056,0.475303421033785
2.76444791227082,0.55829356309134
2.17744807526304,0.605701531039688
1.62257682071714,0.629191460395302
1.59129123190891,0.662346750142971
1.07047023720573,0.648533701787717
1.04959514275743,0.668813427864732
0.531827379417598,0.632098261543043
0.520764249249004,0.641129471064273
0.51096764322805,0.649838836055777
3.93140003316259,0.479941388232649
2.7630086006374,0.563895184228808
2.17785426945682,0.61102330803193
1.62297530306811,0.633168507526571
1.09064948516405,0.629517989647287
1.07131504634346,0.651062934891932
0.541279969884046,0.623397032214555
0.531025944143229,0.632973661957975
0.520845461910656,0.642046859487628
0.511255935461052,0.650755677175964
3.37898789059736,0.506697600908311
2.23198164156106,0.572512779827119
1.66397083207698,0.601173739012663
1.11732198530334,0.606388720998146
1.09988246070242,0.627672882893312
0.545077374631733,0.620783216918603
0.535275824397767,0.629939119407864
0.525632333723133,0.638879719763448
0.517246143843083,0.647703765136736
7.46030377090642,0.490954755237484
5.65732029465631,0.723352084006345
4.45843279980108,0.873610482632735
3.31148070327641,0.9758991661365
2.74049369273966,1.03778148732019
2.19758849984318,1.07234376704759
1.61685779297223,1.11466808234555
1.58972797327314,1.14738819604027
1.09467126309266,1.12387754033885
1.07532159226711,1.14369286246643
0.613475813250949,1.08184140287033
5.65466043312867,0.730457002917802
4.4566299541073,0.882687499203752
3.31401189488124,0.983211891510087
2.74115489041297,1.04365751411118
2.19665647842691,1.07629940776189
1.61665268080207,1.11677895514388
1.58843329014691,1.14954993664309
1.0952713553394,1.12386501923165
1.07629643711136,1.14350981670815
0.612985204961915,1.08186638736266
5.10145573550747,0.780924460488927
3.9382692226638,0.914506979044389
2.81274391528842,0.985431664457626
2.19895064430144,1.05368346589414
1.6527789314339,1.07431234103381
1.62940351523262,1.10646921963492
1.1216488725276,1.09497402040822
1.10327886612201,1.11516848497658
0.627556571272318,1.06863250599659
0.617999071118634,1.07763793146312
9.25081335914597,0.554080458970268
7.43244783430636,0.853554163960025
6.2139020666654,1.06116958843858
5.04364377838461,1.21678492358347
3.94068334610657,1.35534430232506
3.39316613182715,1.43176394053584
2.87431576251299,1.48266674638739
2.21603370163534,1.49489239130015
1.71280174684528,1.48295623820741
1.23144242939455,1.44197840213319
1.21168410444644,1.46171942544021
7.42917900261067,0.861377998863029
5.66724054400682,1.0891291911034
4.99170447974055,1.25101320077874
3.95114334961648,1.36506280246178
3.28593597763521,1.43475325998205
2.73753442789033,1.48075945957102
2.21438196401663,1.49680343017349
1.71318840942847,1.48284236477615
1.21182044155357,1.46108484323978
6.88320849875782,0.922537514622001
5.09959490369846,1.15905839589205
3.95347606337497,1.28268451588702
3.37408524331261,1.35726717075644
2.80927279924743,1.40589058683429
2.26686947966655,1.43118155654265
1.74830131218557,1.43489364722891
1.16123903098242,1.49978889625557
1.14378589864826,1.52000327135547
9.29633584383703,0.6910817972505
9.18248850816096,0.905341920714462
7.94888268096446,1.17008560473346
6.28591048431015,1.40325141038743
5.19245409807379,1.55504843216675
4.17024557690887,1.65600821695788
3.65834221103414,1.72231942966604
3.17507152976289,1.76295776824257
2.72593247642934,1.77778996651263
1.75124192283779,1.84719846564337
9.17753793233847,0.91487684202882
7.38869417584784,1.21088050099237
6.30315244251666,1.41299919900178
5.21237272046832,1.563642316234
4.18792612998133,1.66094385887683
3.67440098397823,1.72643838984704
2.27166334025451,1.83228866229874
1.77722158833325,1.81197263279406
1.74796801123571,1.84435010419036
8.67861064130498,0.997627625517027
6.49419232911658,1.28937377506329
5.40447524094502,1.45372313711165
4.35252374248049,1.56458448102407
3.40489834185594,1.68313935545222
2.84769229830383,1.73146577613244
2.31345806184166,1.75554301947584
1.80397428984077,1.7570722899171
1.77982869971843,1.7901818116575
1.30002113827738,1.74979841832442
9.49104059851468,0.795800659087032
9.35867401771984,1.01589255042318
9.16641074227496,1.22672300664243
7.56695649351959,1.49747530097046
6.470033613181,1.68346699869482
5.43983303787284,1.81629926593893
4.48305544670492,1.89459663777631
3.27463105099019,2.07657915625101
2.38525864205756,2.09137970161721
9.36019492849757,1.02249905446715
9.23156827731211,1.2420956870008
7.5798828755493,1.50726273042578
6.48846701172414,1.69127140461761
5.4592964856975,1.82131946202738
3.75549821179153,2.04206582823954
3.28638994890863,2.0766030125636
2.42023321700801,2.04253969220742
1.92679932863567,2.00230842055134
9.41532342695579,1.05450840067217
7.79397255002154,1.35516507807442
6.53139337194389,1.61380517724322
5.45703835383988,1.7646615992412
4.42354011013287,1.86995015495113
3.51713104022458,1.91303231344981
2.97364267046124,1.95243253244766
2.44902762630664,1.96798828398442
1.95320156662279,1.95131467384547
1.92510118510419,1.98487673810105
6.96298228295692,0.492073098623137
5.1538113595633,0.711853507427905
3.95983161525778,0.847709746602984
3.35198800806599,0.934757332452434
2.24260238674663,0.98291734319303
1.70085564620764,1.00256276655664
1.67038413380982,1.03700189087115
1.10091859559737,1.04583759683199
1.08055467936036,1.06721425097744
0.591675282215575,1.01423014809347
0.580382138168579,1.0234828271948
5.15084040417369,0.716804654811626
3.95807042473285,0.853902258269221
2.81464730385723,0.938954009661296
2.24224500982431,0.986270320476337
1.70023949441219,1.00447508779249
1.10074013502013,1.04688128821082
1.08175814644453,1.06833502161093
0.590511717291246,1.0143583726891
0.579910002450303,1.02362972281857
4.59374583004955,0.758079056296401
3.42430536091477,0.876683106237883
2.83199145875364,0.943369917421301
1.6878821267491,0.987476973931762
1.66133385805809,1.02093395338453
1.1229169077496,1.01888374292647
1.10636192905253,1.04029292935689
0.604218379266183,1.0004171499153
0.593637419397271,1.01015657719825
0.583356600003027,1.01947974834019
8.78222037258646,0.547647075448569
6.96031682524561,0.835200970134162
5.73866536812123,1.03100755676043
4.01522063048162,1.20203225763085
4.52391098221661,1.1894104826147
3.42841852632667,1.29134511039498
2.86384927544357,1.35505022457452
2.32659310857913,1.39370263193276
1.8190657738719,1.4072766211442
1.19748438404885,1.3731173308783
1.17662071595368,1.39511771879558
0.689199614607255,1.32659118777518
6.95803351070841,0.841285094086047
5.18577704851996,1.05744566738866
4.01928734086195,1.20863391250243
3.43341197595302,1.29772019932215
2.37108057888913,1.34859844706559
1.70791057909756,1.39824560688248
1.19606270691057,1.37297726872432
1.17592250043794,1.39476279904449
0.688676600579034,1.32634017181372
6.39802787864359,0.897302611593583
4.66791009366486,1.1123473530869
3.4444659216207,1.22668962706988
2.85821470390953,1.29212959825941
2.28717776993249,1.33286878489584
1.73743334437467,1.34949061878047
1.21489233084312,1.34083510551808
1.19598990557766,1.36318485944169
0.701906197458179,1.31267524424091
0.690270764472258,1.32253408043793
9.28193978774519,0.545835575484066
7.4652519594031,0.845942896479397
5.68565597580197,1.076219534585
4.46439043245951,1.24395131252231
3.91962469070832,1.34802747649
2.87017383809966,1.4171200648269
2.35272531314249,1.45815949499371
1.68522077527442,1.48980705638415
1.19542265286393,1.45177858613963
1.17489570080952,1.4712973566631
7.4609692862347,0.85401797056428
5.68631819645425,1.08526563853599
4.46732850419699,1.25331696519714
3.42415292944699,1.35863842283457
3.86843402614844,1.3557676722671
2.77199173340806,1.41916839891488
2.22822127441753,1.45297179421076
1.71408131476618,1.45579752632586
1.68512644535587,1.48880627247162
1.19536361455144,1.45103647733071
0.723089665761974,1.3840224967548
6.34449029492313,0.945505170944115
5.11915422380886,1.15210076871444
3.95956917417465,1.27872292021593
2.83542421747488,1.34979429931719
2.27762901641014,1.38900113842584
1.74452243989806,1.4069061969055
1.71814660047336,1.4401749033344
1.2185302269065,1.42010461023271
1.2003572990208,1.44093718209087
0.650659137173388,1.44946601477812
9.41960137615854,0.633091076137751
8.73733373779419,0.885765170886688
6.93953320989057,1.16740909522008
5.78401409121034,1.36118852764304
4.65362128855914,1.5049638827863
3.58188104620631,1.59993153326523
3.04393125878997,1.65895740460605
2.53175529348248,1.6922163840193
2.05121211965672,1.69810446670342
1.21230303202886,1.73618958682033
8.16178652285544,0.931368601008984
6.96568381060798,1.17823101821634
5.26220356938961,1.3879525876688
4.14925103073203,1.51951754666789
3.58813667616702,1.6047139275601
2.57659261749165,1.64403418775806
1.82971463687535,1.6655123341427
1.22884156658243,1.71196370081205
1.20876045454479,1.73412439162828
7.63139023253804,1.00476051257988
5.92290756853691,1.2592348508099
4.78967123776644,1.41780873735677
3.526981493237,1.50879737715227
2.94868146192099,1.57133807481314
2.38711387391958,1.60663733704946
1.76467461571396,1.68583140968579
1.74069981655952,1.72072027881666
1.22499722359165,1.69951396283302
1.20668502748323,1.72172332645933
9.3452435211684,0.683952834387187
8.70534057963076,0.922725368547605
7.43652443017744,1.19401733333134
5.74932057937767,1.42329940180069
6.23187209915855,1.40100979683598
4.64209221616572,1.56948195822572
4.07837588518175,1.66899357386267
3.07273623634739,1.72685297223886
1.84296090382329,1.72438609407031
1.81170671394073,1.75745870335258
1.22480916995525,1.80791932124497
8.70072687066214,0.930922034016374
7.43008142807254,1.20663972381527
5.7619593467252,1.43313911870474
4.65331688038157,1.57828879549786
3.60430799029349,1.67261338485017
3.07875668728574,1.73046796743967
2.35250048060921,1.73347325025879
1.84022393041957,1.72273445763322
1.222891174728,1.80625109818682
8.08977025549712,1.02884235624684
6.34396319208068,1.29576735584591
5.17568655659574,1.46188149913906
4.04008321381551,1.5706750915407
2.93834596572171,1.63081239425406
2.38742647971801,1.66517197236988
1.74180829965333,1.79285680602742
1.24225096235714,1.77230820433071
1.2239631330117,1.79336080772752
9.31082721897602,0.697744133218795
9.2404704511013,0.895789220707141
7.4044290763187,1.20719774767752
6.20622080036114,1.41310935928121
5.16377615885364,1.57123399473256
4.1198929103282,1.67852503342164
3.592022387705,1.74913118729485
3.09364307202143,1.7938847777763
2.62720093136295,1.81187142527095
1.71429291862886,1.88539134935857
9.23500149776978,0.90502324335916
7.3981490330809,1.21989909572864
6.28396743945708,1.42742924561201
5.1801866834421,1.5821184103126
4.13083240044481,1.68572657692996
3.14940590081907,1.7366275983909
2.34173486488135,1.77531681704236
1.74147998711096,1.8504933877043
1.25600157252664,1.80452441819726
8.06476590240602,1.04108048561335
6.32872121171006,1.3052738146234
5.16978492572464,1.46831134642399
4.04482795976034,1.57377437055701
3.47108780289331,1.64422113752295
2.82658520287565,1.76408925326615
2.28679248917899,1.79249355637763
1.76835386682382,1.79675678884925
1.74499997901042,1.83002167456512
1.26049701234881,1.79400802066213
9.50095895865271,0.734250554789246
9.38981684529644,0.953166318981173
8.21328439745039,1.23728369400082
7.04003379932395,1.46730375728494
5.41092378886003,1.65870343820782
4.83593442747978,1.77616496502779
3.81975369728353,1.8528358779309
2.59615265051743,2.00416556240449
1.86543571739255,1.97523389005026
1.35762847906897,1.92944177471139
9.38119109848294,0.960793005561702
8.21490345607465,1.24709265855829
6.52731211186387,1.49877255279984
5.41672245720413,1.6656680387823
4.36066426469399,1.77950261969858
3.82508649226241,1.85648637427048
2.60178683106322,2.00552243649005
1.86130022294149,1.97353376796215
1.353268199843,1.92738605068481
9.42764347461196,1.00361036759147
7.20064974402093,1.3397734118194
6.07615701172161,1.53706635600027
4.47389328950668,1.6842767273328
3.73710254426317,1.83127590803716
2.96814356303663,1.87714937863344
2.41160890467915,1.91119370945735
1.87653580146927,1.91902532104913
1.8513949320336,1.95528028086459
1.34767554522222,1.91635201547651
9.44178288412163,0.795176613669111
9.3331245802449,1.01355656380007
8.66512698882949,1.26209627454355
7.53460421312931,1.50832725354002
5.90652856886547,1.7137219513424
4.85146661940774,1.84454122366326
4.31231891489887,1.93489510325598
3.3592950582193,1.97333316545621
2.34682174210889,2.10917839005673
1.84336597401103,2.08221437525734
9.32537520205148,1.02220424809841
8.71357057825209,1.27740683713353
7.02420143010246,1.54333200167008
5.91516333816545,1.72369627658543
4.86217701348067,1.85160232261287
3.86299781514135,1.92620380335459
3.36443970213979,1.97492645320137
1.8677933873984,2.04538020082033
1.83894773513597,2.07919039231902
9.39310529339745,1.06793579244402
7.71822932370381,1.37975550099964
6.08038427400102,1.60599765713041
5.00398885437121,1.74664903128338
4.05040428280601,1.89378877562685
3.47878693641599,1.96447961519596
2.91629133272776,2.01060027259093
2.37487360098734,2.03294142005915
1.86045450022932,2.02668951187588
1.36769126002072,1.98751284091315
9.41102579163275,0.811169422573221
9.29980677491546,1.02947270791926
9.18688504896521,1.24310524542167
7.53593746685894,1.52345640984855
6.42447507204543,1.71492869107795
5.36838952927006,1.85516287509727
4.37527704421881,1.94369951585411
3.14404938136104,2.13026970279579
2.37093585414035,2.11367492024554
1.87130799265038,2.08196674333796
9.29406915648292,1.0381273192251
8.62953250025706,1.29130142797447
7.54849390352468,1.53624755476236
5.94732171697487,1.73563684191032
4.91416811592376,1.86154557413684
4.38327487172932,1.94891493537713
3.15442194795342,2.13204699856765
2.36749454308206,2.11122266232169
1.86885607454443,2.07948285550245
9.39416408655475,1.08239929606696
7.74533208213506,1.39369684683285
6.12232575459107,1.61785017069391
4.05426995828564,1.90480308078413
3.48660053998477,1.97341571829845
2.9331959221369,2.01764932541664
2.39962559832715,2.03788111741986
1.89255469687136,2.02812820213283
1.86612549202529,2.06148170431965
9.48563449997877,0.806007495425784
9.28856989253722,1.02199888723016
9.17883546921855,1.23610698167216
7.55635203729951,1.51155276324742
6.45279547128017,1.69936481829216
5.4122963776105,1.83592079610091
4.44267557568136,1.91752267961324
3.6972362376513,2.06424610974016
3.22114809191348,2.10442410678793
2.40365300154075,2.07725952181553
1.90868817141885,2.04058539286974
9.35954006269465,1.03327581886218
8.70839708425345,1.28303149283513
9.16881217371064,1.2509589811315
7.56933266226483,1.52233105910348
5.98918762720203,1.7161459828219
4.97403160085493,1.8370873065807
4.45567288130592,1.9211848546257
3.71084807573307,2.0677880334825
3.2306225718445,2.10605411315479
2.40088807413144,2.07477776670858
1.90465701358968,2.037800555403
9.40660256989666,1.06819902720096
7.78047462390094,1.37108032225471
6.6913656622334,1.57506296520936
5.42250271569202,1.79019553459554
4.06888361653945,1.87577662729715
3.50471498601459,1.94192492952358
2.95763273527619,1.98202685226546
2.43058068033692,1.9992321166161
1.93129166823626,1.98621571999856
1.90431418929522,2.01994343870405
6.42305013019178,0.467697932243962
4.60419821231775,0.663431682497645
3.40360118114031,0.777088028879311
2.79356060803276,0.845704127531512
2.20708818526525,0.887986642026062
1.64850374825057,0.903498462452623
1.11648738949375,0.892283513650584
1.09379130744651,0.913395734561784
0.555055366695822,0.882847528266482
0.542930646751338,0.89218018726657
0.532468149343978,0.901186317985315
4.60178425993966,0.667941832386596
3.40289048032051,0.782625292325516
2.79341931220988,0.85139674912277
1.68106050624524,0.871563690173724
1.65005341035406,0.907035276079209
1.11830735932231,0.893994342068834
1.09698691873951,0.915390647294586
0.554361700739938,0.883501574896159
0.543259766427854,0.892922152337232
0.532629032429247,0.90183635617637
4.04067348368675,0.701405185429005
2.86166523236052,0.797326858454797
2.26872896833191,0.846587266875203
1.66703354504768,0.880790205460339
1.10805494165473,0.883017507500246
1.09090376836622,0.904788521842845
0.569973121279414,0.870356116838682
0.55897170857099,0.880076108734968
0.548469826208753,0.889451859679981
0.538691658538251,0.898474201989465
7.69312394528997,0.532069617092328
5.8618636607778,0.781418395109395
4.63442079717439,0.941518825859074
3.43933347744624,1.04774316691158
2.2928014318501,1.0994964583949
1.72976207352882,1.11990368210684
1.64819212627634,1.17674471992697
1.1069631165875,1.16262441021765
1.08499351748303,1.18424567116
0.579230223047752,1.12981366778237
0.567664306285211,1.13924497898126
5.85932218849945,0.786447475379606
4.06628779990694,0.960288742527553
3.44101431708776,1.05331774068882
2.29467750979203,1.10263859347201
1.67986553178927,1.14404024794677
1.12990788802839,1.14102444474774
1.10904485033721,1.16393808379461
0.591713446766173,1.12032072800395
0.579869394516567,1.13029511990475
0.568602965366174,1.13978271332064
5.28874388779249,0.829882574475597
3.52027743983932,0.981162266595255
2.9093687175744,1.05419290268596
2.27813949761236,1.11660577845306
1.69915355949338,1.13898306686196
1.13817394335931,1.13587662607977
1.11885094431164,1.15775900252958
0.595998679009654,1.11655028688966
0.585015976628498,1.12659970494148
0.574318527618125,1.13612841262996
8.73642664017596,0.556489075531897
6.91519020921967,0.840847392248766
5.12366619268281,1.05249281116424
3.94950135840116,1.18193901432625
3.35669935850229,1.26388044964861
2.78898713796243,1.31603343099128
2.17178092638775,1.37988338989103
1.64249919280979,1.38582948523518
1.13672744486258,1.36234812916135
1.11604896982601,1.38269338286934
0.644651129311105,1.31960413851934
6.91409643321244,0.848085618918385
5.12449158300718,1.06122816120568
3.95350278609384,1.18938537397786
3.36237237852371,1.2698494060654
2.17269736269679,1.38348745956514
1.64262425643213,1.38674487091404
1.13860624848712,1.36210250972905
1.11806192705767,1.38242845473252
0.644937299318226,1.3197012556812
6.3485035169796,0.90778288355359
4.59896983202922,1.09561685924411
3.38967048646159,1.22661797419672
2.80110945755945,1.2890728496181
2.23294354402274,1.32576330882129
1.68354518141652,1.34045838015908
1.1661309932248,1.33179062535369
1.14685423480195,1.352729822333
0.660610626663572,1.30679983721395
0.650209407586491,1.31614933987063
8.94274057832939,0.54468200429629
7.11625945528342,0.841615271215076
5.31031060350156,1.06690908598015
4.07851564998395,1.21877443415807
2.932585352312,1.31160217721313
2.34691807867038,1.36384867772861
1.72384458999128,1.3822101301338
1.17806137996787,1.37118328236374
1.15556594546476,1.39420157670445
0.638901502407485,1.33987284901038
0.626518622359455,1.34968522860369
7.11303417803955,0.846731924515435
5.30677749933995,1.0733997555469
4.1090198166268,1.21028797535996
2.89619391487786,1.31433359339118
2.29960319816504,1.36460528309382
1.72643186680043,1.38395497870329
1.18002615011712,1.37163160817717
1.1591439202328,1.39488917315413
0.639667019789795,1.34016295550422
0.627984562972346,1.35002410442826
6.54410728336688,0.900448288469844
4.72759819861575,1.11851281980723
3.52447602412218,1.23986389765325
2.35560350383955,1.30675771698096
1.76953513946108,1.33917400192117
1.20600427480894,1.34139428029442
1.18658321296044,1.3648723086046
0.655024618332716,1.32615122381475
0.642924665474822,1.33662812276596
0.632000735870146,1.34651304217943
9.42479705765986,0.6157241583119
8.17014906563016,0.901266843214909
6.3691079452621,1.16206210768941
5.1669596088991,1.33363587852938
3.94555929115477,1.47982773860738
3.34656357769236,1.56060956749888
2.25617007883048,1.59061116770579
1.72046253126255,1.59743680034537
1.69008264579429,1.63117752760371
1.1835260202254,1.59481292012981
0.69950492814391,1.52865499108213
8.16615504563139,0.90890460184363
6.36675059398029,1.17119619738133
4.62495342206527,1.352205300783
3.95120440380351,1.4876994407664
2.82194470587085,1.55647183511395
2.25646676753116,1.59282412127048
1.72167644110501,1.59733205568797
1.20683725585948,1.57343595027635
1.18573887092999,1.59434153033066
0.700926713976058,1.52904451876086
7.03709937121677,1.00828251283227
5.22184036662097,1.26253721672109
4.03769571329916,1.40105341985513
3.43550700505979,1.4856852479559
2.31303787866347,1.52992724109664
1.76231179157094,1.54933947482683
1.73265038985981,1.58337709619902
1.21357106928606,1.56440838945521
1.1933380577205,1.58532109242741
0.706168579825704,1.52622472499714
9.37242012846706,0.664040442397279
8.6904836286189,0.916388715071014
7.46128859079434,1.166395508207
5.65130375274928,1.40860412930787
4.58377756947944,1.5518511437659
4.01141117890695,1.64761527180242
2.99889530253093,1.70022303554758
2.29817160954929,1.7066949209754
1.78681488297366,1.69513198897474
1.7550469744522,1.72716630365996
1.18104126406065,1.76344085760055
8.68455734052007,0.924889342827811
6.90803569031288,1.20136938924664
5.65629058132181,1.41937903972256
4.59692934388667,1.56111660264739
3.53839121886646,1.64980996006996
2.82738351147616,1.69045687408853
2.29770727539454,1.70758892279232
1.78857252511912,1.69472831916775
1.18239479458278,1.76267727541067
8.08057746805705,1.02064513870285
6.32741317532287,1.28354194855397
4.60031743353326,1.45785706365696
4.00764617352239,1.55378940596717
2.89781223636588,1.60834164621578
2.34569297177295,1.64015576838899
1.70570485311967,1.75348048629821
1.20627819303418,1.73015659953342
1.18682752806677,1.75118363514012
9.60181199616094,0.565133127240657
8.34428185681284,0.861752532672553
6.53633254909568,1.1354553092946
5.31130806951596,1.32030813547104
4.15502333579152,1.4567214972915
3.01786165952817,1.54139020846214
2.44418202357279,1.58939652204458
1.79187870303251,1.58944470416864
1.24664922179932,1.5672996469629
0.719345147889565,1.51212326037664
0.705415529197807,1.52220786813404
8.35478573605006,0.862847251340417
6.53325027883575,1.14315121550428
4.781355516545,1.34725308779528
3.61583120935543,1.46934423127891
3.0225422398557,1.54453135984863
2.35858227194445,1.58101471630102
1.79512135238258,1.59017223188416
1.2480122767633,1.56743343921747
0.719946129247987,1.51227153128775
0.706465791542146,1.52237780557898
7.78301900729762,0.923930900269835
5.96733152375906,1.19079659278129
4.18749431502609,1.36848183190771
3.00413635334241,1.46462025523685
2.41017132045748,1.51879749906247
1.83492196529305,1.54173535319095
1.27281464622554,1.53497833657864
1.25214884383397,1.55854054068781
0.647217627087417,1.57541418708579
0.634640593524465,1.58624174904538
9.52354201418835,0.696358626171101
9.41828352597205,0.916962014830072
7.61534583717959,1.21885172810185
5.79379320636654,1.47604487329946
4.6066551377097,1.6312965780663
3.99393768905167,1.73378979755236
2.88349715205722,1.78728274960175
2.3243729056931,1.81264205820868
1.78698412364342,1.80633455880657
1.27110583800732,1.76884246145561
1.24748767533503,1.7888348925364
9.41208706619178,0.925291066051876
7.61265855825018,1.2290821589981
5.79331729921201,1.48565685774768
4.60849699985942,1.63839355387057
3.4652989738527,1.73378947492652
2.88482027868626,1.78969180280022
2.3254291570356,1.81344844413403
1.79019316796325,1.8056871468683
1.27328580110726,1.76834758787745
8.28607807440211,1.03497098633367
6.46322526224414,1.33690063796101
4.70420019607211,1.53211495865412
4.0913312706437,1.63903510184057
2.95277378659282,1.70807593191287
2.37981642842524,1.74641182658047
1.83023650217951,1.75612779707839
1.30067029338373,1.73756933694246
1.27951027696822,1.75917969582713
0.682514852560028,1.7939886320194
9.43771270632119,0.775398281921196
9.32413069268218,0.994297158999809
8.65502331545125,1.24182050217657
6.879629081383,1.5100069123702
5.27184329350166,1.70665330012311
4.19000217990007,1.82430471377579
3.64040388738494,1.90072360385857
3.11695398736282,1.94960516350811
2.36405431860807,1.9280636843294
1.8487674900213,1.90164542806118
9.31899221478798,1.00303817685229
8.09317539524988,1.28856491252972
6.42146321894244,1.54730876317858
5.28060001055822,1.71507972100427
4.19936799536036,1.83038898426518
2.89733588119266,1.92353142428175
1.88462207555381,1.86797641605141
1.8516122150857,1.90075548733895
1.24343523592589,1.96494901333216
9.31868155386493,1.04750138739896
7.00035354842324,1.3831581310698
5.82292300468113,1.57413028553019
4.66421174800008,1.70666296153503
3.5359601380532,1.78531646619679
2.96771967994156,1.8350988537388
2.41621203835181,1.85810101794404
1.77627051344167,1.95584562160243
1.75007246553618,1.989921924325
1.25034482278051,1.95470494443081
9.41133488087033,0.793668313072035
9.29914562646102,1.01278817527269
8.63599125587379,1.26110410647929
7.50820152973481,1.50707475404942
5.8858614323542,1.70915675833789
4.82839993732436,1.83724369146456
4.29185392069835,1.92343173371511
3.35388638624879,1.95288530656405
2.31682444960271,2.08311013148425
1.81924304829896,2.05026451615402
9.29145531730529,1.02166048832869
8.62769508728772,1.27395258782942
7.01270324953557,1.53841514850428
5.90266821020287,1.71696455231457
4.84811279835854,1.84174842937905
3.8572572150711,1.90970343132445
3.36628997228356,1.95405351692961
2.31542712263816,2.08043424769968
1.81725394962019,2.04730786687761
9.3889029511084,1.06227906322803
7.73751164245044,1.36749032925104
6.10137004309385,1.58936800340422
5.03038710050166,1.72624834192446
4.02811865530766,1.87363970399543
3.45318976780963,1.94237572677064
2.89493358954205,1.98459901172334
2.35902173648066,2.00277695146625
1.84912572976469,1.99367341364709
1.35944784228684,1.95214416035895


==> data/NERationalCustomersRevenue.csv <==
0.911595656149401,0
0.91957846505417,0.0783894860722393
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.918581507835109,0.0768886917377527
0.919537235410755,0.0807197105575051
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.916504703985173,0.0642371980117554
0.919489374226131,0.0713179188722465
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
1.00373905012007,0.342750782629762
1.02033258309951,0.593604896001062
1.02037548644389,0.627659828321502
1.02194602409816,0.6469350240705
1.0264451465149,0.648483648028405
1.01292687082262,0.518688599861741
1.01809362493003,0.598978899936871
1.02025550395779,0.596790069261926
1.02192183794118,0.628278256653809
1.0264064371889,0.649450075813779
1.01539601393179,0.538861084264689
1.01996318701689,0.600052226560311
1.02171415703536,0.626429380239514
1.0263360452787,0.637829457522106
1.02662807516982,0.563
1.02662807516982,0.563
1.02662807516982,0.563
1.08560598485982,0.933935295227857
1.08784528799086,0.981919237993378
1.08984633306355,1.00135377587772
1.09711926291251,1.04459965561988
1.09834647866696,1.02214910360841
1.08301826445492,0.921985675013012
1.08765480448193,0.936068329845778
1.08970330767532,0.967637019354305
1.08977327426149,1.00336341345902
1.09702847920895,1.04567849370923
1.09831561261178,1.02235719930499
1.08512660576792,0.928535484528639
1.08739528058947,0.935118619943597
1.09470712490398,0.986543187670296
1.09680603962965,1.01794871300717
1.09823263356855,1.01834673222977
1.16451446439681,1.37190369107363
1.16445046790727,1.37171941411856
1.18679949655071,1.45500942917703
1.18841336658929,1.42930944077285
1.18842751313527,1.44967823862717
1.18969237280642,1.38254992575199
1.184740852851,1.40442106312066
1.18664815525344,1.420480149584
1.1867340667245,1.45432483199246
1.18838492068524,1.42883580970272
1.18966695351371,1.38267511171014
1.18641556881191,1.4060993403467
1.18823305255573,1.39769964368423
1.18823973906349,1.41889646968865
1.19748053669518,1.44867231413467
1.22441325563568,1.62872122370933
1.23599527427442,1.7122264113817
1.23749023642628,1.64991497159567
1.22432625114655,1.62865984438021
1.23595597681812,1.71071020724994
1.23744316613207,1.64909861098177
1.23366617996427,1.65000820357308
1.23372523118905,1.68537323960827
1.23576591449193,1.67592306922455
1.23580447017909,1.69870529617766
1.23733538349091,1.64471118638241
1.26167290605038,1.80622618169575
1.26161173353755,1.78339351255002
1.26163390651092,1.80451916592704
1.26145825994424,1.77109617917938
1.27764926375076,1.85113126000638
1.27749812184918,1.81557168940152
1.27759072781951,1.84865656283706
1.29380581216833,1.93734445192026
1.2957770108639,1.92782846371092
1.29374413490738,1.93624605748034
1.29563093181758,1.9030372622542
1.29568458269254,1.92585804186991
1.29344848051579,1.88184767917579
1.2935481721498,1.91887760184986
1.29544280893982,1.89242709805945
1.29706065083408,1.82961108500215
1.31765682852178,2.06019100804372
1.31964263638577,2.0462943857126
1.32147109610917,1.99754683278322
1.31758386568018,2.05895558861585
1.31955346442776,2.04405696399302
1.32140811873434,1.99584881562468
1.31921962816409,1.99122149141385
1.3211511949275,1.98609355254778
1.33540726048528,2.06494067489551
1.33732469243192,2.04638062557566
1.33530752406662,2.06346444148306
1.34619075202916,2.07585952706665
1.06394922653102,0.838803070812575
1.06593665099641,0.86751692567048
1.06753605975158,0.890803800783347
1.07251930997442,0.899797295460775
1.05585890784946,0.72060463755887
1.06143987271943,0.835606763228024
1.0638083461949,0.842538390403684
1.06588760177849,0.870584887823184
1.06748674971783,0.892654913330222
1.07247932607548,0.900491798793475
1.05837295732547,0.747033034221657
1.0655777387146,0.834203362847952
1.07105414867821,0.882179083997187
1.07243089154167,0.888402812626429
1.07259250606406,0.81305
1.07259250606406,0.81305
1.07259250606406,0.81305
1.11006543399676,1.08229156481924
1.1150130759724,1.14032400959422
1.11671507953465,1.13902693179953
1.11671638771679,1.16131933708925
1.11785401583604,1.13792519782511
1.11484886254674,1.10615434338491
1.11665303620112,1.14023360659535
1.11781713568895,1.13844111991225
1.11445054860356,1.10272159339603
1.11641155976535,1.13512567474356
1.11772881010678,1.13501241619157
1.15031736436667,1.18838002034587
1.15242460190699,1.25451336123954
1.16634341548623,1.36078319770713
1.15019946823757,1.19339681200871
1.15239471776329,1.25898524260724
1.16629681140684,1.36058588142875
1.15680986710134,1.30977104653899
1.15885512629591,1.34410517806713
1.16058223410521,1.37027766399981
1.16176606553108,1.34825388297078
1.14327559020967,1.18624383980673
1.15666764713765,1.31231315875345
1.15875968507773,1.34589037070639
1.16050118552671,1.34690765752593
1.16051043205282,1.370850455267
1.16173914125803,1.34866419150236
1.15838900921977,1.30165771789839
1.15841773359205,1.33908005992158
1.16031617055507,1.341046588561
1.16164163068857,1.34531027914561
1.20881207309701,1.59599534410961
1.25895684877234,1.76211732504944
1.25891179289028,1.74031361343638
1.25891758576859,1.7611382989267
1.25877664373807,1.72917300609392
1.26012153596313,1.67483019536306
1.20062896610146,1.55085003360487
1.20237476967387,1.54227437269003
1.20241733183101,1.56618305994582
1.20363847336551,1.52078657063691
1.19851754491099,1.5285179986972
1.20051457163385,1.55159257681896
1.20230303343411,1.54249877473212
1.2036098239491,1.52102502610598
1.20022191641117,1.50399279362179
1.20211505643672,1.51038249180692
1.20212196273821,1.53443830598615
1.20948189276141,1.58544356222944
1.24877734864966,1.76264634016141
1.25063663309544,1.77001834964534
1.25219184632735,1.74566770017005
1.25222158745832,1.76666583096159
1.26213830446382,1.79752721981957
1.24867161517192,1.76382703725716
1.25053082027377,1.76978494220186
1.25215903235727,1.74530217611717
1.26213499736446,1.79740002992878
1.25194829561114,1.71420403173647
1.25195845643978,1.73632614394774
1.26203394442538,1.79304818921814
1.28850407375587,1.86704819253614
1.30266554156877,1.96464353455231
1.28843683947203,1.86623015863441
1.30263750376876,1.96359167732147
1.30074799311763,1.95544343039054
1.30243618933084,1.93214761638804
1.30246502245836,1.95331321453667
1.33198044087681,2.01508334018484
1.33192837900369,2.012838071462
0.919554308174201,0.0887166792616937
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.914442999026682,0.0546646761582116
0.91676778375126,0.079921748210854
0.918537683865658,0.101325397695677
0.919548072291601,0.0871671557481797
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.91822868992977,0.0817357116554339
0.919464037831891,0.0817951061764657
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
0.919377890178387,0
1.00373896017785,0.342750641217592
1.018258219236,0.605701531039688
1.02035114720681,0.629191460395302
1.02038318419959,0.662346750142971
1.02193462301523,0.668813427864732
1.02646803223338,0.649838836055777
1.01002922187762,0.479941388232649
1.01566302859468,0.563895184228808
1.01810695532875,0.61102330803193
1.02025982752087,0.633168507526571
1.02190764014052,0.651062934891932
1.02643203867809,0.650755677175964
1.0126926262447,0.506697600908311
1.01783801754403,0.572512779827119
1.01993052670609,0.601173739012663
1.02171246836009,0.627672882893312
1.02631431678668,0.647703765136736
1.08322150407454,0.934757332452434
1.08987146665051,1.03700189087115
1.09712082658582,1.06721425097744
1.08538627548833,0.938954009661296
1.08768371712819,0.986270320476337
1.08972348181766,1.00447508779249
1.09702046753873,1.06833502161093
1.09833639625636,1.02362972281857
1.08514987621084,0.943369917421301
1.09466750458639,1.02093395338453
1.09679365073723,1.01888374292647
1.09679411507178,1.04029292935689
1.09825782326867,1.01947974834019
1.16633100845302,1.4072766211442
1.16452224152686,1.39511771879558
1.16260442539582,1.39824560688248
1.18683158772338,1.48980705638415
1.1884191289155,1.45177858613963
1.18843128836432,1.4712973566631
1.18266467400777,1.41916839891488
1.18478306225021,1.45297179421076
1.18667586371243,1.45579752632586
1.18675701869898,1.48880627247162
1.18838579698876,1.45103647733071
1.18969102882466,1.3840224967548
1.18635825355645,1.4069061969055
1.18642134517731,1.4401749033344
1.18822557209015,1.42010461023271
1.1882368063508,1.44093718209087
1.19749199105732,1.44946601477812
1.22834297038538,1.6922163840193
1.23169877904893,1.69810446670342
1.23601024455712,1.73618958682033
1.22435322273248,1.6655123341427
1.2359645291905,1.73412439162828
1.23367955162451,1.68583140968579
1.23372898707077,1.72072027881666
1.23577768408773,1.69951396283302
1.23581277753082,1.72172332645933
1.24861675428024,1.75745870335258
1.26165151871055,1.80791932124497
1.26161843314036,1.80625109818682
1.25948617997095,1.79285680602742
1.26143369389058,1.77230820433071
1.26145970117538,1.79336080772752
1.27768400277469,1.88539134935857
1.27753257532388,1.8504933877043
1.27725761927797,1.83002167456512
1.29816880255262,2.00416556240449
1.29385015713851,1.97523389005026
1.29574012963957,1.92944177471139
1.29806898505503,2.00552243649005
1.29377893815431,1.97353376796215
1.29564803050715,1.92738605068481
1.29348148835479,1.91902532104913
1.29356694863761,1.95528028086459
1.2954460318275,1.91635201547651
1.31772540222732,2.10917839005673
1.31968582358457,2.08221437525734
1.31958983647618,2.07919039231902
1.31527943864964,2.01060027259093
1.3172588744766,2.03294142005915
1.32112230243959,1.98751284091315
1.34087331691744,2.13026970279579
1.3354696195208,2.11367492024554
1.3407720865157,2.13204699856765
1.33537907927816,2.11122266232169
1.06398780084588,0.887986642026062
1.06596137777001,0.903498462452623
1.06753107426753,0.913395734561784
1.07254629118528,0.901186317985315
1.05876492784338,0.782625292325516
1.06147097822194,0.85139674912277
1.06585091845604,0.871563690173724
1.06589722758479,0.907035276079209
1.06748151039152,0.915390647294586
1.0725056731442,0.90183635617637
1.05553981151379,0.701405185429005
1.06098709174056,0.797326858454797
1.06340984843302,0.846587266875203
1.07102920954921,0.904788521842845
1.07240422625381,0.898474201989465
1.10819330467861,1.0994964583949
1.11009558125292,1.11990368210684
1.11502674795795,1.17674471992697
1.11671468261364,1.18424567116
1.11788109523076,1.13924497898126
1.10808771464439,1.10263859347201
1.11485527420035,1.14404024794677
1.11664853896536,1.16393808379461
1.11784162478372,1.13978271332064
1.1143943917033,1.13898306686196
1.11639021092869,1.15775900252958
1.1177568568766,1.13612841262996
1.15041652681023,1.26388044964861
1.15251305004327,1.31603343099128
1.16634636189631,1.38269338286934
1.14791506802762,1.18938537397786
1.15027382651997,1.2698494060654
1.1662956751785,1.38242845473252
1.14916489068831,1.21877443415807
1.15887704933019,1.3822101301338
1.16059099748465,1.39420157670445
1.16178555942106,1.34968522860369
1.14335314216679,1.21028797535996
1.15669059262472,1.36460528309382
1.15876658765393,1.38395497870329
1.16050020356662,1.37163160817717
1.16050891641529,1.39488917315413
1.16176030486844,1.35002410442826
1.15614223152661,1.30675771698096
1.15837542466554,1.33917400192117
1.16029810589381,1.34139428029442
1.16030019054512,1.3648723086046
1.16165835369941,1.34651304217943
1.2069457567617,1.59061116770579
1.2087514376428,1.59743680034537
1.20884385174116,1.63117752760371
1.21029773215247,1.59481292012981
1.20685408472544,1.59282412127048
1.2086779689685,1.59733205568797
1.21025514281529,1.59434153033066
1.2083630442742,1.58337709619902
1.19846602108448,1.54139020846214
1.20066025626647,1.58944470416864
1.20239113673508,1.5672996469629
1.20365457535643,1.52220786813404
1.19844910954637,1.54453135984863
1.19856034061792,1.58101471630102
1.20052972325762,1.59017223188416
1.20231003984991,1.56743343921747
1.20362912588319,1.52237780557898
1.19804406560526,1.51879749906247
1.20023097799355,1.54173535319095
1.20210237724999,1.53497833657864
1.20212027773506,1.55854054068781
1.20949228683433,1.58624174904538
1.24676311435276,1.78728274960175
1.24883242750347,1.81264205820868
1.25067944606092,1.80633455880657
1.25220279219718,1.76884246145561
1.25222931125569,1.7888348925364
1.24666029874789,1.78969180280022
1.24870862536781,1.81344844413403
1.25056293760603,1.8056871468683
1.25216084013388,1.76834758787745
1.24827556163118,1.74641182658047
1.25194424165095,1.73756933694246
1.25195100238099,1.75917969582713
1.26204671454001,1.7939886320194
1.29181490223614,1.94960516350811
1.28671046856128,1.9280636843294
1.28854296741984,1.90164542806118
1.28463459873164,1.92353142428175
1.28846627051053,1.90075548733895
1.30263215298567,1.96494901333216
1.30070193619585,1.95584562160243
1.30074781428659,1.989921924325
1.30243712055384,1.95470494443081
1.3302054241016,2.08311013148425


==> data/NERationalEmissionsCustomers.csv <==
2.91090617163394,0.911595656149401
0.374910612833081,0.91957846505417
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.792851493379924,0.918581507835109
0.376664171392111,0.919537235410755
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
1.70318111514706,0.916504703985173
0.388464291681495,0.919489374226131
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
5.14967044877138,1.00373905012007
1.19532638371407,1.02033258309951
1.17268392137528,1.02037548644389
0.78088225735097,1.02194602409816
0.37871607426441,1.0264451465149
3.3492360232091,1.01292687082262
2.18833887876324,1.01809362493003
1.1958546529976,1.02025550395779
0.796605283093177,1.02192183794118
0.379730651868851,1.0264064371889
2.80520447855432,1.01539601393179
1.20761228607187,1.01996318701689
0.806214680959067,1.02171415703536
0.391645312082789,1.0263360452787
0.0841912057218879,1.02662807516982
0.0841912057218879,1.02662807516982
0.0841912057218879,1.02662807516982
2.03447933809508,1.08560598485982
1.62531873863421,1.08784528799086
1.24150736757278,1.08984633306355
0.805206933920339,1.09711926291251
0.440963097281245,1.09834647866696
3.36518566313931,1.08301826445492
1.65380309234794,1.08765480448193
1.26393082241844,1.08970330767532
1.24237254781225,1.08977327426149
0.806414287875551,1.09702847920895
0.441401068799272,1.09831561261178
2.84198555267011,1.08512660576792
1.66777145110455,1.08739528058947
1.2281730341791,1.09470712490398
0.825846468213934,1.09680603962965
0.445035819543408,1.09823263356855
0.894156320131263,1.16451446439681
0.894119622288932,1.16445046790727
1.2649958220921,1.18679949655071
0.919565873585347,1.18841336658929
0.905265312847856,1.18842751313527
0.582202140602075,1.18969237280642
1.65337851678604,1.184740852851
1.28737030947317,1.18664815525344
1.26667576959945,1.1867340667245
0.920308862358817,1.18838492068524
0.582740622645735,1.18966695351371
1.29415537888702,1.18641556881191
0.939112173449634,1.18823305255573
0.926306503750266,1.18823973906349
0.509644668446019,1.19748053669518
1.38637172749646,1.22441325563568
0.923134410671451,1.23599527427442
0.579712306953883,1.23749023642628
1.38621552726727,1.22432625114655
0.921427623876582,1.23595597681812
0.579635499439404,1.23744316613207
1.32059214647752,1.23366617996427
1.30330179153511,1.23372523118905
0.935837644551112,1.23576591449193
0.922436762124986,1.23580447017909
0.580551151975748,1.23733538349091
0.92880719132909,1.26167290605038
0.941996941339684,1.26161173353755
0.92818897143319,1.26163390651092
0.945347795290988,1.26145825994424
1.29873754954238,1.27764926375076
1.32000332011314,1.27749812184918
1.29909253626397,1.27759072781951
1.41379909218413,1.29380581216833
1.04336137473948,1.2957770108639
1.41210549725356,1.29374413490738
1.05518258079428,1.29563093181758
1.04114779049681,1.29568458269254
1.42697486707773,1.29344848051579
1.40827388756283,1.2935481721498
1.05322126199165,1.29544280893982
0.71235970870544,1.29706065083408
1.76344444492022,1.31765682852178
1.4091168340899,1.31964263638577
1.06488715770415,1.32147109610917
1.76131425384268,1.31758386568018
1.40704552887087,1.31955346442776
1.06410120462619,1.32140811873434
1.42565598090431,1.31921962816409
1.06571349106204,1.3211511949275
1.79116174203762,1.33540726048528
1.44173765087455,1.33732469243192
1.79186420321205,1.33530752406662
1.79895478139485,1.34619075202916
1.62314447789627,1.06394922653102
1.21792963444422,1.06593665099641
0.817925434867079,1.06753605975158
0.396954683889387,1.07251930997442
4.00613029585399,1.05585890784946
2.80573282517014,1.06143987271943
1.62428077830688,1.0638083461949
1.21942848794562,1.06588760177849
0.820673466889365,1.06748674971783
0.397660761900892,1.07247932607548
3.45375335431879,1.05837295732547
1.25401630883881,1.0655777387146
0.808625247031258,1.07105414867821
0.410633064204181,1.07243089154167
0.0963197861795947,1.07259250606406
0.0963197861795947,1.07259250606406
0.0963197861795947,1.07259250606406
1.28450193447097,1.11006543399676
1.21365065404147,1.1150130759724
0.822394592984064,1.11671507953465
0.806566434782058,1.11671638771679
0.427861612403275,1.11785401583604
1.23686720648608,1.11484886254674
0.824583435268248,1.11665303620112
0.428879070918038,1.11781713568895
1.25327125169918,1.11445054860356
0.833937572997609,1.11641155976535
0.434737315064615,1.11772881010678
2.47392046507411,1.15031736436667
2.0635550751634,1.15242460190699
0.846625084841081,1.16634341548623
2.47721722397733,1.15019946823757
2.06432708526285,1.15239471776329
0.848796218401004,1.16629681140684
1.69033486983678,1.15680986710134
1.27492405615263,1.15885512629591
0.867110449019277,1.16058223410521
0.481713306962457,1.16176606553108
4.12751204632449,1.14327559020967
1.69239509998026,1.15666764713765
1.27706378207266,1.15875968507773
0.884848762141785,1.16050118552671
0.869728983461865,1.16051043205282
0.483208261161504,1.16173914125803
1.3100640942654,1.15838900921977
1.2918006156768,1.15841773359205
0.891758913918128,1.16031617055507
0.487629925829778,1.16164163068857
1.26597888341604,1.20881207309701
0.894551893197938,1.25895684877234
0.909093418341902,1.25891179289028
0.896034977511748,1.25891758576859
0.915706035686327,1.25877664373807
0.58511016287203,1.26012153596313
1.33682549241959,1.20062896610146
0.947730920147763,1.20237476967387
0.931064820531575,1.20241733183101
0.55610181884836,1.20363847336551
1.74456725194607,1.19851754491099
1.33928157951302,1.20051457163385
0.949120696982944,1.20230303343411
0.557247030781853,1.2036098239491
1.37076381890677,1.20022191641117
0.969464589117191,1.20211505643672
0.95463777513008,1.20212196273821
0.484496678872619,1.20948189276141
1.73363229882877,1.24877734864966
1.3515332362757,1.25063663309544
0.98715727255939,1.25219184632735
0.970978535984146,1.25222158745832
0.530359957398013,1.26213830446382
1.73513331236449,1.24867161517192
1.35498940554623,1.25053082027377
0.988966896461125,1.25215903235727
0.531815483801994,1.26213499736446
1.01105576740372,1.25194829561114
0.995917902912175,1.25195845643978
0.53624161740951,1.26203394442538
1.42508518334384,1.28850407375587
0.949002060472983,1.30266554156877
1.42767720709627,1.28843683947203
0.951779694594044,1.30263750376876
1.32646867280399,1.30074799311763
0.972219573908432,1.30243618933084
0.957745761096535,1.30246502245836
1.39723258946533,1.33198044087681
1.39690130702743,1.33192837900369
0.50461298881363,0.919554308174201
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
2.28362528301501,0.914442999026682
1.6797602290288,0.91676778375126
1.07831380430954,0.918537683865658
0.485928494529927,0.919548072291601
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
1.10679726279239,0.91822868992977
0.522823496933563,0.919464037831891
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
0.0471131774106352,0.919377890178387
5.1496700716063,1.00373896017785
2.17744807526304,1.018258219236
1.62257682071714,1.02035114720681
1.59129123190891,1.02038318419959
1.04959514275743,1.02193462301523
0.51096764322805,1.02646803223338
3.93140003316259,1.01002922187762
2.7630086006374,1.01566302859468
2.17785426945682,1.01810695532875
1.62297530306811,1.02025982752087
1.07131504634346,1.02190764014052
0.511255935461052,1.02643203867809
3.37898789059736,1.0126926262447
2.23198164156106,1.01783801754403
1.66397083207698,1.01993052670609
1.09988246070242,1.02171246836009
0.517246143843083,1.02631431678668
3.35198800806599,1.08322150407454
1.67038413380982,1.08987146665051
1.08055467936036,1.09712082658582
2.81464730385723,1.08538627548833
2.24224500982431,1.08768371712819
1.70023949441219,1.08972348181766
1.08175814644453,1.09702046753873
0.579910002450303,1.09833639625636
2.83199145875364,1.08514987621084
1.66133385805809,1.09466750458639
1.1229169077496,1.09679365073723
1.10636192905253,1.09679411507178
0.583356600003027,1.09825782326867
1.8190657738719,1.16633100845302
1.17662071595368,1.16452224152686
1.70791057909756,1.16260442539582
1.68522077527442,1.18683158772338
1.19542265286393,1.1884191289155
1.17489570080952,1.18843128836432
2.77199173340806,1.18266467400777
2.22822127441753,1.18478306225021
1.71408131476618,1.18667586371243
1.68512644535587,1.18675701869898
1.19536361455144,1.18838579698876
0.723089665761974,1.18969102882466
1.74452243989806,1.18635825355645
1.71814660047336,1.18642134517731
1.2185302269065,1.18822557209015
1.2003572990208,1.1882368063508
0.650659137173388,1.19749199105732
2.53175529348248,1.22834297038538
2.05121211965672,1.23169877904893
1.21230303202886,1.23601024455712
1.82971463687535,1.22435322273248
1.20876045454479,1.2359645291905
1.76467461571396,1.23367955162451
1.74069981655952,1.23372898707077
1.22499722359165,1.23577768408773
1.20668502748323,1.23581277753082
1.81170671394073,1.24861675428024
1.22480916995525,1.26165151871055
1.222891174728,1.26161843314036
1.74180829965333,1.25948617997095
1.24225096235714,1.26143369389058
1.2239631330117,1.26145970117538
1.71429291862886,1.27768400277469
1.74147998711096,1.27753257532388
1.74499997901042,1.27725761927797
2.59615265051743,1.29816880255262
1.86543571739255,1.29385015713851
1.35762847906897,1.29574012963957
2.60178683106322,1.29806898505503
1.86130022294149,1.29377893815431
1.353268199843,1.29564803050715
1.87653580146927,1.29348148835479
1.8513949320336,1.29356694863761
1.34767554522222,1.2954460318275
2.34682174210889,1.31772540222732
1.84336597401103,1.31968582358457
1.83894773513597,1.31958983647618
2.91629133272776,1.31527943864964
2.37487360098734,1.3172588744766
1.36769126002072,1.32112230243959
3.14404938136104,1.34087331691744
2.37093585414035,1.3354696195208
3.15442194795342,1.3407720865157
2.36749454308206,1.33537907927816
2.20708818526525,1.06398780084588
1.64850374825057,1.06596137777001
1.09379130744651,1.06753107426753
0.532468149343978,1.07254629118528
3.40289048032051,1.05876492784338
2.79341931220988,1.06147097822194
1.68106050624524,1.06585091845604
1.65005341035406,1.06589722758479
1.09698691873951,1.06748151039152
0.532629032429247,1.0725056731442
4.04067348368675,1.05553981151379
2.86166523236052,1.06098709174056
2.26872896833191,1.06340984843302
1.09090376836622,1.07102920954921
0.538691658538251,1.07240422625381
2.2928014318501,1.10819330467861
1.72976207352882,1.11009558125292
1.64819212627634,1.11502674795795
1.08499351748303,1.11671468261364
0.567664306285211,1.11788109523076
2.29467750979203,1.10808771464439
1.67986553178927,1.11485527420035
1.10904485033721,1.11664853896536
0.568602965366174,1.11784162478372
1.69915355949338,1.1143943917033
1.11885094431164,1.11639021092869
0.574318527618125,1.1177568568766
3.35669935850229,1.15041652681023
2.78898713796243,1.15251305004327
1.11604896982601,1.16634636189631
3.95350278609384,1.14791506802762
3.36237237852371,1.15027382651997
1.11806192705767,1.1662956751785
4.07851564998395,1.14916489068831
1.72384458999128,1.15887704933019
1.15556594546476,1.16059099748465
0.626518622359455,1.16178555942106
4.1090198166268,1.14335314216679
2.29960319816504,1.15669059262472
1.72643186680043,1.15876658765393
1.18002615011712,1.16050020356662
1.1591439202328,1.16050891641529
0.627984562972346,1.16176030486844
2.35560350383955,1.15614223152661
1.76953513946108,1.15837542466554
1.20600427480894,1.16029810589381
1.18658321296044,1.16030019054512
0.632000735870146,1.16165835369941
2.25617007883048,1.2069457567617
1.72046253126255,1.2087514376428
1.69008264579429,1.20884385174116
1.1835260202254,1.21029773215247
2.25646676753116,1.20685408472544
1.72167644110501,1.2086779689685
1.18573887092999,1.21025514281529
1.73265038985981,1.2083630442742
3.01786165952817,1.19846602108448
1.79187870303251,1.20066025626647
1.24664922179932,1.20239113673508
0.705415529197807,1.20365457535643
3.0225422398557,1.19844910954637
2.35858227194445,1.19856034061792
1.79512135238258,1.20052972325762
1.2480122767633,1.20231003984991
0.706465791542146,1.20362912588319
2.41017132045748,1.19804406560526
1.83492196529305,1.20023097799355
1.27281464622554,1.20210237724999
1.25214884383397,1.20212027773506
0.634640593524465,1.20949228683433
2.88349715205722,1.24676311435276
2.3243729056931,1.24883242750347
1.78698412364342,1.25067944606092
1.27110583800732,1.25220279219718
1.24748767533503,1.25222931125569
2.88482027868626,1.24666029874789
2.3254291570356,1.24870862536781
1.79019316796325,1.25056293760603
1.27328580110726,1.25216084013388
2.37981642842524,1.24827556163118
1.30067029338373,1.25194424165095
1.27951027696822,1.25195100238099
0.682514852560028,1.26204671454001
3.11695398736282,1.29181490223614
2.36405431860807,1.28671046856128
1.8487674900213,1.28854296741984
2.89733588119266,1.28463459873164
1.8516122150857,1.28846627051053
1.24343523592589,1.30263215298567
1.77627051344167,1.30070193619585
1.75007246553618,1.30074781428659
1.25034482278051,1.30243712055384
2.31682444960271,1.3302054241016


==> data/NERationalEmissionsRevenue.csv <==
2.91090617163394,0
0.374910612833081,0.0783894860722393
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.792851493379924,0.0768886917377527
0.376664171392111,0.0807197105575051
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
1.70318111514706,0.0642371980117554
0.388464291681495,0.0713179188722465
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
5.14967044877138,0.342750782629762
1.19532638371407,0.593604896001062
1.17268392137528,0.627659828321502
0.78088225735097,0.6469350240705
0.37871607426441,0.648483648028405
3.3492360232091,0.518688599861741
2.18833887876324,0.598978899936871
1.1958546529976,0.596790069261926
0.796605283093177,0.628278256653809
0.379730651868851,0.649450075813779
2.80520447855432,0.538861084264689
1.20761228607187,0.600052226560311
0.806214680959067,0.626429380239514
0.391645312082789,0.637829457522106
0.0841912057218879,0.563
0.0841912057218879,0.563
0.0841912057218879,0.563
2.03447933809508,0.933935295227857
1.62531873863421,0.981919237993378
1.24150736757278,1.00135377587772
0.805206933920339,1.04459965561988
0.440963097281245,1.02214910360841
3.36518566313931,0.921985675013012
1.65380309234794,0.936068329845778
1.26393082241844,0.967637019354305
1.24237254781225,1.00336341345902
0.806414287875551,1.04567849370923
0.441401068799272,1.02235719930499
2.84198555267011,0.928535484528639
1.66777145110455,0.935118619943597
1.2281730341791,0.986543187670296
0.825846468213934,1.01794871300717
0.445035819543408,1.01834673222977
0.894156320131263,1.37190369107363
0.894119622288932,1.37171941411856
1.2649958220921,1.45500942917703
0.919565873585347,1.42930944077285
0.905265312847856,1.44967823862717
0.582202140602075,1.38254992575199
1.65337851678604,1.40442106312066
1.28737030947317,1.420480149584
1.26667576959945,1.45432483199246
0.920308862358817,1.42883580970272
0.582740622645735,1.38267511171014
1.29415537888702,1.4060993403467
0.939112173449634,1.39769964368423
0.926306503750266,1.41889646968865
0.509644668446019,1.44867231413467
1.38637172749646,1.62872122370933
0.923134410671451,1.7122264113817
0.579712306953883,1.64991497159567
1.38621552726727,1.62865984438021
0.921427623876582,1.71071020724994
0.579635499439404,1.64909861098177
1.32059214647752,1.65000820357308
1.30330179153511,1.68537323960827
0.935837644551112,1.67592306922455
0.922436762124986,1.69870529617766
0.580551151975748,1.64471118638241
0.92880719132909,1.80622618169575
0.941996941339684,1.78339351255002
0.92818897143319,1.80451916592704
0.945347795290988,1.77109617917938
1.29873754954238,1.85113126000638
1.32000332011314,1.81557168940152
1.29909253626397,1.84865656283706
1.41379909218413,1.93734445192026
1.04336137473948,1.92782846371092
1.41210549725356,1.93624605748034
1.05518258079428,1.9030372622542
1.04114779049681,1.92585804186991
1.42697486707773,1.88184767917579
1.40827388756283,1.91887760184986
1.05322126199165,1.89242709805945
0.71235970870544,1.82961108500215
1.76344444492022,2.06019100804372
1.4091168340899,2.0462943857126
1.06488715770415,1.99754683278322
1.76131425384268,2.05895558861585
1.40704552887087,2.04405696399302
1.06410120462619,1.99584881562468
1.42565598090431,1.99122149141385
1.06571349106204,1.98609355254778
1.79116174203762,2.06494067489551
1.44173765087455,2.04638062557566
1.79186420321205,2.06346444148306
1.79895478139485,2.07585952706665
1.62314447789627,0.838803070812575
1.21792963444422,0.86751692567048
0.817925434867079,0.890803800783347
0.396954683889387,0.899797295460775
4.00613029585399,0.72060463755887
2.80573282517014,0.835606763228024
1.62428077830688,0.842538390403684
1.21942848794562,0.870584887823184
0.820673466889365,0.892654913330222
0.397660761900892,0.900491798793475
3.45375335431879,0.747033034221657
1.25401630883881,0.834203362847952
0.808625247031258,0.882179083997187
0.410633064204181,0.888402812626429
0.0963197861795947,0.81305
0.0963197861795947,0.81305
0.0963197861795947,0.81305
1.28450193447097,1.08229156481924
1.21365065404147,1.14032400959422
0.822394592984064,1.13902693179953
0.806566434782058,1.16131933708925
0.427861612403275,1.13792519782511
1.23686720648608,1.10615434338491
0.824583435268248,1.14023360659535
0.428879070918038,1.13844111991225
1.25327125169918,1.10272159339603
0.833937572997609,1.13512567474356
0.434737315064615,1.13501241619157
2.47392046507411,1.18838002034587
2.0635550751634,1.25451336123954
0.846625084841081,1.36078319770713
2.47721722397733,1.19339681200871
2.06432708526285,1.25898524260724
0.848796218401004,1.36058588142875
1.69033486983678,1.30977104653899
1.27492405615263,1.34410517806713
0.867110449019277,1.37027766399981
0.481713306962457,1.34825388297078
4.12751204632449,1.18624383980673
1.69239509998026,1.31231315875345
1.27706378207266,1.34589037070639
0.884848762141785,1.34690765752593
0.869728983461865,1.370850455267
0.483208261161504,1.34866419150236
1.3100640942654,1.30165771789839
1.2918006156768,1.33908005992158
0.891758913918128,1.341046588561
0.487629925829778,1.34531027914561
1.26597888341604,1.59599534410961
0.894551893197938,1.76211732504944
0.909093418341902,1.74031361343638
0.896034977511748,1.7611382989267
0.915706035686327,1.72917300609392
0.58511016287203,1.67483019536306
1.33682549241959,1.55085003360487
0.947730920147763,1.54227437269003
0.931064820531575,1.56618305994582
0.55610181884836,1.52078657063691
1.74456725194607,1.5285179986972
1.33928157951302,1.55159257681896
0.949120696982944,1.54249877473212
0.557247030781853,1.52102502610598
1.37076381890677,1.50399279362179
0.969464589117191,1.51038249180692
0.95463777513008,1.53443830598615
0.484496678872619,1.58544356222944
1.73363229882877,1.76264634016141
1.3515332362757,1.77001834964534
0.98715727255939,1.74566770017005
0.970978535984146,1.76666583096159
0.530359957398013,1.79752721981957
1.73513331236449,1.76382703725716
1.35498940554623,1.76978494220186
0.988966896461125,1.74530217611717
0.531815483801994,1.79740002992878
1.01105576740372,1.71420403173647
0.995917902912175,1.73632614394774
0.53624161740951,1.79304818921814
1.42508518334384,1.86704819253614
0.949002060472983,1.96464353455231
1.42767720709627,1.86623015863441
0.951779694594044,1.96359167732147
1.32646867280399,1.95544343039054
0.972219573908432,1.93214761638804
0.957745761096535,1.95331321453667
1.39723258946533,2.01508334018484
1.39690130702743,2.012838071462
0.50461298881363,0.0887166792616937
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
2.28362528301501,0.0546646761582116
1.6797602290288,0.079921748210854
1.07831380430954,0.101325397695677
0.485928494529927,0.0871671557481797
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
1.10679726279239,0.0817357116554339
0.522823496933563,0.0817951061764657
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
0.0471131774106352,0
5.1496700716063,0.342750641217592
2.17744807526304,0.605701531039688
1.62257682071714,0.629191460395302
1.59129123190891,0.662346750142971
1.04959514275743,0.668813427864732
0.51096764322805,0.649838836055777
3.93140003316259,0.479941388232649
2.7630086006374,0.563895184228808
2.17785426945682,0.61102330803193
1.62297530306811,0.633168507526571
1.07131504634346,0.651062934891932
0.511255935461052,0.650755677175964
3.37898789059736,0.506697600908311
2.23198164156106,0.572512779827119
1.66397083207698,0.601173739012663
1.09988246070242,0.627672882893312
0.517246143843083,0.647703765136736
3.35198800806599,0.934757332452434
1.67038413380982,1.03700189087115
1.08055467936036,1.06721425097744
2.81464730385723,0.938954009661296
2.24224500982431,0.986270320476337
1.70023949441219,1.00447508779249
1.08175814644453,1.06833502161093
0.579910002450303,1.02362972281857
2.83199145875364,0.943369917421301
1.66133385805809,1.02093395338453
1.1229169077496,1.01888374292647
1.10636192905253,1.04029292935689
0.583356600003027,1.01947974834019
1.8190657738719,1.4072766211442
1.17662071595368,1.39511771879558
1.70791057909756,1.39824560688248
1.68522077527442,1.48980705638415
1.19542265286393,1.45177858613963
1.17489570080952,1.4712973566631
2.77199173340806,1.41916839891488
2.22822127441753,1.45297179421076
1.71408131476618,1.45579752632586
1.68512644535587,1.48880627247162
1.19536361455144,1.45103647733071
0.723089665761974,1.3840224967548
1.74452243989806,1.4069061969055
1.71814660047336,1.4401749033344
1.2185302269065,1.42010461023271
1.2003572990208,1.44093718209087
0.650659137173388,1.44946601477812
2.53175529348248,1.6922163840193
2.05121211965672,1.69810446670342
1.21230303202886,1.73618958682033
1.82971463687535,1.6655123341427
1.20876045454479,1.73412439162828
1.76467461571396,1.68583140968579
1.74069981655952,1.72072027881666
1.22499722359165,1.69951396283302
1.20668502748323,1.72172332645933
1.81170671394073,1.75745870335258
1.22480916995525,1.80791932124497
1.222891174728,1.80625109818682
1.74180829965333,1.79285680602742
1.24225096235714,1.77230820433071
1.2239631330117,1.79336080772752
1.71429291862886,1.88539134935857
1.74147998711096,1.8504933877043
1.74499997901042,1.83002167456512
2.59615265051743,2.00416556240449
1.86543571739255,1.97523389005026
1.35762847906897,1.92944177471139
2.60178683106322,2.00552243649005
1.86130022294149,1.97353376796215
1.353268199843,1.92738605068481
1.87653580146927,1.91902532104913
1.8513949320336,1.95528028086459
1.34767554522222,1.91635201547651
2.34682174210889,2.10917839005673
1.84336597401103,2.08221437525734
1.83894773513597,2.07919039231902
2.91629133272776,2.01060027259093
2.37487360098734,2.03294142005915
1.36769126002072,1.98751284091315
3.14404938136104,2.13026970279579
2.37093585414035,2.11367492024554
3.15442194795342,2.13204699856765
2.36749454308206,2.11122266232169
2.20708818526525,0.887986642026062
1.64850374825057,0.903498462452623
1.09379130744651,0.913395734561784
0.532468149343978,0.901186317985315
3.40289048032051,0.782625292325516
2.79341931220988,0.85139674912277
1.68106050624524,0.871563690173724
1.65005341035406,0.907035276079209
1.09698691873951,0.915390647294586
0.532629032429247,0.90183635617637
4.04067348368675,0.701405185429005
2.86166523236052,0.797326858454797
2.26872896833191,0.846587266875203
1.09090376836622,0.904788521842845
0.538691658538251,0.898474201989465
2.2928014318501,1.0994964583949
1.72976207352882,1.11990368210684
1.64819212627634,1.17674471992697
1.08499351748303,1.18424567116
0.567664306285211,1.13924497898126
2.29467750979203,1.10263859347201
1.67986553178927,1.14404024794677
1.10904485033721,1.16393808379461
0.568602965366174,1.13978271332064
1.69915355949338,1.13898306686196
1.11885094431164,1.15775900252958
0.574318527618125,1.13612841262996
3.35669935850229,1.26388044964861
2.78898713796243,1.31603343099128
1.11604896982601,1.38269338286934
3.95350278609384,1.18938537397786
3.36237237852371,1.2698494060654
1.11806192705767,1.38242845473252
4.07851564998395,1.21877443415807
1.72384458999128,1.3822101301338
1.15556594546476,1.39420157670445
0.626518622359455,1.34968522860369
4.1090198166268,1.21028797535996
2.29960319816504,1.36460528309382
1.72643186680043,1.38395497870329
1.18002615011712,1.37163160817717
1.1591439202328,1.39488917315413
0.627984562972346,1.35002410442826
2.35560350383955,1.30675771698096
1.76953513946108,1.33917400192117
1.20600427480894,1.34139428029442
1.18658321296044,1.3648723086046
0.632000735870146,1.34651304217943
2.25617007883048,1.59061116770579
1.72046253126255,1.59743680034537
1.69008264579429,1.63117752760371
1.1835260202254,1.59481292012981
2.25646676753116,1.59282412127048
1.72167644110501,1.59733205568797
1.18573887092999,1.59434153033066
1.73265038985981,1.58337709619902
3.01786165952817,1.54139020846214
1.79187870303251,1.58944470416864
1.24664922179932,1.5672996469629
0.705415529197807,1.52220786813404
3.0225422398557,1.54453135984863
2.35858227194445,1.58101471630102
1.79512135238258,1.59017223188416
1.2480122767633,1.56743343921747
0.706465791542146,1.52237780557898
2.41017132045748,1.51879749906247
1.83492196529305,1.54173535319095
1.27281464622554,1.53497833657864
1.25214884383397,1.55854054068781
0.634640593524465,1.58624174904538
2.88349715205722,1.78728274960175
2.3243729056931,1.81264205820868
1.78698412364342,1.80633455880657
1.27110583800732,1.76884246145561
1.24748767533503,1.7888348925364
2.88482027868626,1.78969180280022
2.3254291570356,1.81344844413403
1.79019316796325,1.8056871468683
1.27328580110726,1.76834758787745
2.37981642842524,1.74641182658047
1.30067029338373,1.73756933694246
1.27951027696822,1.75917969582713
0.682514852560028,1.7939886320194
3.11695398736282,1.94960516350811
2.36405431860807,1.9280636843294
1.8487674900213,1.90164542806118
2.89733588119266,1.92353142428175
1.8516122150857,1.90075548733895
1.24343523592589,1.96494901333216
1.77627051344167,1.95584562160243
1.75007246553618,1.989921924325
1.25034482278051,1.95470494443081
2.31682444960271,2.08311013148425


==> data/taxCustomersRevenue.csv <==
0.911595656149401,0,0
0.91957846505417,0.0783894860722393,1.1263
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.918581507835109,0.0768886917377527,0.4827
0.919537235410755,0.0807197105575051,1.1263
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.916504703985173,0.0642371980117554,0.1609
0.919489374226131,0.0713179188722465,0.9654
0.919377890178387,0,1.1263
0.919377890178387,0,1.1263
0.919377890178387,0,1.1263
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.919377890178387,0,1.609
1.00373905012007,0.342750782629762,0
1.02033258309951,0.593604896001062,0.4827
1.02037548644389,0.627659828321502,0.6436
1.02194602409816,0.6469350240705,0.9654
1.0264451465149,0.648483648028405,1.609
1.01292687082262,0.518688599861741,0.1609
1.01809362493003,0.598978899936871,0.3218
1.02025550395779,0.596790069261926,0.4827
1.02192183794118,0.628278256653809,0.8045
1.0264064371889,0.649450075813779,1.609
1.01539601393179,0.538861084264689,0.1609
1.01996318701689,0.600052226560311,0.4827
1.02171415703536,0.626429380239514,0.8045
1.0263360452787,0.637829457522106,1.4481
1.02662807516982,0.563,1.609
1.02662807516982,0.563,1.609
1.02662807516982,0.563,1.609
1.08560598485982,0.933935295227857,0.4827
1.08784528799086,0.981919237993378,0.6436
1.08984633306355,1.00135377587772,0.8045
1.09711926291251,1.04459965561988,1.1263
1.09834647866696,1.02214910360841,1.609
1.08301826445492,0.921985675013012,0.3218
1.08765480448193,0.936068329845778,0.4827
1.08970330767532,0.967637019354305,0.6436
1.08977327426149,1.00336341345902,0.8045
1.09702847920895,1.04567849370923,1.1263
1.09831561261178,1.02235719930499,1.609
1.08512660576792,0.928535484528639,0.3218
1.08739528058947,0.935118619943597,0.4827
1.09470712490398,0.986543187670296,0.6436
1.09680603962965,1.01794871300717,0.9654
1.09823263356855,1.01834673222977,1.609
1.16451446439681,1.37190369107363,1.2872
1.16445046790727,1.37171941411856,1.2872
1.18679949655071,1.45500942917703,1.1263
1.18841336658929,1.42930944077285,1.2872
1.18842751313527,1.44967823862717,1.4481
1.18969237280642,1.38254992575199,1.609
1.184740852851,1.40442106312066,0.8045
1.18664815525344,1.420480149584,0.9654
1.1867340667245,1.45432483199246,1.1263
1.18838492068524,1.42883580970272,1.2872
1.18966695351371,1.38267511171014,1.609
1.18641556881191,1.4060993403467,0.9654
1.18823305255573,1.39769964368423,1.1263
1.18823973906349,1.41889646968865,1.2872
1.19748053669518,1.44867231413467,1.609
1.22441325563568,1.62872122370933,1.1263
1.23599527427442,1.7122264113817,1.4481
1.23749023642628,1.64991497159567,1.609
1.22432625114655,1.62865984438021,1.1263
1.23595597681812,1.71071020724994,1.4481
1.23744316613207,1.64909861098177,1.609
1.23366617996427,1.65000820357308,0.9654
1.23372523118905,1.68537323960827,1.1263
1.23576591449193,1.67592306922455,1.2872
1.23580447017909,1.69870529617766,1.4481
1.23733538349091,1.64471118638241,1.609
1.26167290605038,1.80622618169575,1.609
1.26161173353755,1.78339351255002,1.4481
1.26163390651092,1.80451916592704,1.609
1.26145825994424,1.77109617917938,1.4481
1.27764926375076,1.85113126000638,1.4481
1.27749812184918,1.81557168940152,1.2872
1.27759072781951,1.84865656283706,1.4481
1.29380581216833,1.93734445192026,1.2872
1.2957770108639,1.92782846371092,1.609
1.29374413490738,1.93624605748034,1.2872
1.29563093181758,1.9030372622542,1.4481
1.29568458269254,1.92585804186991,1.609
1.29344848051579,1.88184767917579,1.1263
1.2935481721498,1.91887760184986,1.2872
1.29544280893982,1.89242709805945,1.4481
1.29706065083408,1.82961108500215,1.609
1.31765682852178,2.06019100804372,1.2872
1.31964263638577,2.0462943857126,1.4481
1.32147109610917,1.99754683278322,1.609
1.31758386568018,2.05895558861585,1.2872
1.31955346442776,2.04405696399302,1.4481
1.32140811873434,1.99584881562468,1.609
1.31921962816409,1.99122149141385,1.2872
1.3211511949275,1.98609355254778,1.609
1.33540726048528,2.06494067489551,1.2872
1.33732469243192,2.04638062557566,1.4481
1.33530752406662,2.06346444148306,1.2872
1.34619075202916,2.07585952706665,1.4481
1.06394922653102,0.838803070812575,0.4827
1.06593665099641,0.86751692567048,0.6436
1.06753605975158,0.890803800783347,0.9654
1.07251930997442,0.899797295460775,1.609
1.05585890784946,0.72060463755887,0.1609
1.06143987271943,0.835606763228024,0.3218
1.0638083461949,0.842538390403684,0.4827
1.06588760177849,0.870584887823184,0.6436
1.06748674971783,0.892654913330222,0.9654
1.07247932607548,0.900491798793475,1.609
1.05837295732547,0.747033034221657,0.1609
1.0655777387146,0.834203362847952,0.4827
1.07105414867821,0.882179083997187,0.8045
1.07243089154167,0.888402812626429,1.4481
1.07259250606406,0.81305,1.609
1.07259250606406,0.81305,1.609
1.07259250606406,0.81305,1.609
1.11006543399676,1.08229156481924,0.6436
1.1150130759724,1.14032400959422,0.8045
1.11671507953465,1.13902693179953,0.9654
1.11671638771679,1.16131933708925,1.1263
1.11785401583604,1.13792519782511,1.609
1.11484886254674,1.10615434338491,0.6436
1.11665303620112,1.14023360659535,0.9654
1.11781713568895,1.13844111991225,1.609
1.11445054860356,1.10272159339603,0.6436
1.11641155976535,1.13512567474356,0.9654
1.11772881010678,1.13501241619157,1.609
1.15031736436667,1.18838002034587,0.4827
1.15242460190699,1.25451336123954,0.6436
1.16634341548623,1.36078319770713,1.2872
1.15019946823757,1.19339681200871,0.4827
1.15239471776329,1.25898524260724,0.6436
1.16629681140684,1.36058588142875,1.2872
1.15680986710134,1.30977104653899,0.6436
1.15885512629591,1.34410517806713,0.8045
1.16058223410521,1.37027766399981,1.1263
1.16176606553108,1.34825388297078,1.609
1.14327559020967,1.18624383980673,0.3218
1.15666764713765,1.31231315875345,0.6436
1.15875968507773,1.34589037070639,0.8045
1.16050118552671,1.34690765752593,0.9654
1.16051043205282,1.370850455267,1.1263
1.16173914125803,1.34866419150236,1.609
1.15838900921977,1.30165771789839,0.6436
1.15841773359205,1.33908005992158,0.8045
1.16031617055507,1.341046588561,0.9654
1.16164163068857,1.34531027914561,1.609
1.20881207309701,1.59599534410961,1.1263
1.25895684877234,1.76211732504944,1.609
1.25891179289028,1.74031361343638,1.4481
1.25891758576859,1.7611382989267,1.609
1.25877664373807,1.72917300609392,1.4481
1.26012153596313,1.67483019536306,1.609
1.20062896610146,1.55085003360487,0.9654
1.20237476967387,1.54227437269003,1.1263
1.20241733183101,1.56618305994582,1.2872
1.20363847336551,1.52078657063691,1.609
1.19851754491099,1.5285179986972,0.8045
1.20051457163385,1.55159257681896,0.9654
1.20230303343411,1.54249877473212,1.1263
1.2036098239491,1.52102502610598,1.609
1.20022191641117,1.50399279362179,0.8045
1.20211505643672,1.51038249180692,0.9654
1.20212196273821,1.53443830598615,1.1263
1.20948189276141,1.58544356222944,1.609
1.24877734864966,1.76264634016141,0.9654
1.25063663309544,1.77001834964534,1.1263
1.25219184632735,1.74566770017005,1.2872
1.25222158745832,1.76666583096159,1.4481
1.26213830446382,1.79752721981957,1.609
1.24867161517192,1.76382703725716,0.9654
1.25053082027377,1.76978494220186,1.1263
1.25215903235727,1.74530217611717,1.2872
1.26213499736446,1.79740002992878,1.609
1.25194829561114,1.71420403173647,1.1263
1.25195845643978,1.73632614394774,1.2872
1.26203394442538,1.79304818921814,1.609
1.28850407375587,1.86704819253614,1.2872
1.30266554156877,1.96464353455231,1.609
1.28843683947203,1.86623015863441,1.2872
1.30263750376876,1.96359167732147,1.609
1.30074799311763,1.95544343039054,1.2872
1.30243618933084,1.93214761638804,1.4481
1.30246502245836,1.95331321453667,1.609
1.33198044087681,2.01508334018484,1.4481
1.33192837900369,2.012838071462,1.4481
0.919554308174201,0.0887166792616937,1.2872
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.914442999026682,0.0546646761582116,0.1609
0.91676778375126,0.079921748210854,0.3218
0.918537683865658,0.101325397695677,0.6436
0.919548072291601,0.0871671557481797,1.2872
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.91822868992977,0.0817357116554339,0.4827
0.919464037831891,0.0817951061764657,1.1263
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.2872
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.4481
0.919377890178387,0,1.609
0.919377890178387,0,1.609
0.919377890178387,0,1.609
1.00373896017785,0.342750641217592,0
1.018258219236,0.605701531039688,0.4827
1.02035114720681,0.629191460395302,0.6436
1.02038318419959,0.662346750142971,0.8045
1.02193462301523,0.668813427864732,1.1263
1.02646803223338,0.649838836055777,1.609
1.01002922187762,0.479941388232649,0.1609
1.01566302859468,0.563895184228808,0.3218
1.01810695532875,0.61102330803193,0.4827
1.02025982752087,0.633168507526571,0.6436
1.02190764014052,0.651062934891932,0.9654
1.02643203867809,0.650755677175964,1.609
1.0126926262447,0.506697600908311,0.1609
1.01783801754403,0.572512779827119,0.3218
1.01993052670609,0.601173739012663,0.4827
1.02171246836009,0.627672882893312,0.8045
1.02631431678668,0.647703765136736,1.609
1.08322150407454,0.934757332452434,0.4827
1.08987146665051,1.03700189087115,0.9654
1.09712082658582,1.06721425097744,1.2872
1.08538627548833,0.938954009661296,0.4827
1.08768371712819,0.986270320476337,0.6436
1.08972348181766,1.00447508779249,0.8045
1.09702046753873,1.06833502161093,1.2872
1.09833639625636,1.02362972281857,1.609
1.08514987621084,0.943369917421301,0.4827
1.09466750458639,1.02093395338453,0.8045
1.09679365073723,1.01888374292647,0.9654
1.09679411507178,1.04029292935689,1.1263
1.09825782326867,1.01947974834019,1.609
1.16633100845302,1.4072766211442,1.1263
1.16452224152686,1.39511771879558,1.4481
1.16260442539582,1.39824560688248,1.1263
1.18683158772338,1.48980705638415,1.2872
1.1884191289155,1.45177858613963,1.4481
1.18843128836432,1.4712973566631,1.609
1.18266467400777,1.41916839891488,0.8045
1.18478306225021,1.45297179421076,0.9654
1.18667586371243,1.45579752632586,1.1263
1.18675701869898,1.48880627247162,1.2872
1.18838579698876,1.45103647733071,1.4481
1.18969102882466,1.3840224967548,1.609
1.18635825355645,1.4069061969055,0.9654
1.18642134517731,1.4401749033344,1.1263
1.18822557209015,1.42010461023271,1.2872
1.1882368063508,1.44093718209087,1.4481
1.19749199105732,1.44946601477812,1.609
1.22834297038538,1.6922163840193,1.1263
1.23169877904893,1.69810446670342,1.2872
1.23601024455712,1.73618958682033,1.609
1.22435322273248,1.6655123341427,1.2872
1.2359645291905,1.73412439162828,1.609
1.23367955162451,1.68583140968579,1.1263
1.23372898707077,1.72072027881666,1.2872
1.23577768408773,1.69951396283302,1.4481
1.23581277753082,1.72172332645933,1.609
1.24861675428024,1.75745870335258,1.4481
1.26165151871055,1.80791932124497,1.609
1.26161843314036,1.80625109818682,1.609
1.25948617997095,1.79285680602742,1.2872
1.26143369389058,1.77230820433071,1.4481
1.26145970117538,1.79336080772752,1.609
1.27768400277469,1.88539134935857,1.609
1.27753257532388,1.8504933877043,1.4481
1.27725761927797,1.83002167456512,1.4481
1.29816880255262,2.00416556240449,1.2872
1.29385015713851,1.97523389005026,1.4481
1.29574012963957,1.92944177471139,1.609
1.29806898505503,2.00552243649005,1.2872
1.29377893815431,1.97353376796215,1.4481
1.29564803050715,1.92738605068481,1.609
1.29348148835479,1.91902532104913,1.2872
1.29356694863761,1.95528028086459,1.4481
1.2954460318275,1.91635201547651,1.609
1.31772540222732,2.10917839005673,1.4481
1.31968582358457,2.08221437525734,1.609
1.31958983647618,2.07919039231902,1.609
1.31527943864964,2.01060027259093,1.1263
1.3172588744766,2.03294142005915,1.2872
1.32112230243959,1.98751284091315,1.609
1.34087331691744,2.13026970279579,1.2872
1.3354696195208,2.11367492024554,1.4481
1.3407720865157,2.13204699856765,1.2872
1.33537907927816,2.11122266232169,1.4481
1.06398780084588,0.887986642026062,0.6436
1.06596137777001,0.903498462452623,0.8045
1.06753107426753,0.913395734561784,1.1263
1.07254629118528,0.901186317985315,1.609
1.05876492784338,0.782625292325516,0.3218
1.06147097822194,0.85139674912277,0.4827
1.06585091845604,0.871563690173724,0.6436
1.06589722758479,0.907035276079209,0.8045
1.06748151039152,0.915390647294586,1.1263
1.0725056731442,0.90183635617637,1.609
1.05553981151379,0.701405185429005,0.1609
1.06098709174056,0.797326858454797,0.3218
1.06340984843302,0.846587266875203,0.4827
1.07102920954921,0.904788521842845,0.9654
1.07240422625381,0.898474201989465,1.609
1.10819330467861,1.0994964583949,0.6436
1.11009558125292,1.11990368210684,0.8045
1.11502674795795,1.17674471992697,0.9654
1.11671468261364,1.18424567116,1.2872
1.11788109523076,1.13924497898126,1.609
1.10808771464439,1.10263859347201,0.6436
1.11485527420035,1.14404024794677,0.8045
1.11664853896536,1.16393808379461,1.1263
1.11784162478372,1.13978271332064,1.609
1.1143943917033,1.13898306686196,0.8045
1.11639021092869,1.15775900252958,1.1263
1.1177568568766,1.13612841262996,1.609
1.15041652681023,1.26388044964861,0.6436
1.15251305004327,1.31603343099128,0.8045
1.16634636189631,1.38269338286934,1.4481
1.14791506802762,1.18938537397786,0.4827
1.15027382651997,1.2698494060654,0.6436
1.1662956751785,1.38242845473252,1.4481
1.14916489068831,1.21877443415807,0.4827
1.15887704933019,1.3822101301338,0.9654
1.16059099748465,1.39420157670445,1.2872
1.16178555942106,1.34968522860369,1.609
1.14335314216679,1.21028797535996,0.4827
1.15669059262472,1.36460528309382,0.8045
1.15876658765393,1.38395497870329,0.9654
1.16050020356662,1.37163160817717,1.1263
1.16050891641529,1.39488917315413,1.2872
1.16176030486844,1.35002410442826,1.609
1.15614223152661,1.30675771698096,0.6436
1.15837542466554,1.33917400192117,0.8045
1.16029810589381,1.34139428029442,0.9654
1.16030019054512,1.3648723086046,1.1263
1.16165835369941,1.34651304217943,1.609
1.2069457567617,1.59061116770579,0.9654
1.2087514376428,1.59743680034537,1.1263
1.20884385174116,1.63117752760371,1.2872
1.21029773215247,1.59481292012981,1.4481
1.20685408472544,1.59282412127048,0.9654
1.2086779689685,1.59733205568797,1.1263
1.21025514281529,1.59434153033066,1.4481
1.2083630442742,1.58337709619902,1.1263
1.19846602108448,1.54139020846214,0.8045
1.20066025626647,1.58944470416864,1.1263
1.20239113673508,1.5672996469629,1.2872
1.20365457535643,1.52220786813404,1.609
1.19844910954637,1.54453135984863,0.8045
1.19856034061792,1.58101471630102,0.9654
1.20052972325762,1.59017223188416,1.1263
1.20231003984991,1.56743343921747,1.2872
1.20362912588319,1.52237780557898,1.609
1.19804406560526,1.51879749906247,0.8045
1.20023097799355,1.54173535319095,0.9654
1.20210237724999,1.53497833657864,1.1263
1.20212027773506,1.55854054068781,1.2872
1.20949228683433,1.58624174904538,1.609
1.24676311435276,1.78728274960175,0.9654
1.24883242750347,1.81264205820868,1.1263
1.25067944606092,1.80633455880657,1.2872
1.25220279219718,1.76884246145561,1.4481
1.25222931125569,1.7888348925364,1.609
1.24666029874789,1.78969180280022,0.9654
1.24870862536781,1.81344844413403,1.1263
1.25056293760603,1.8056871468683,1.2872
1.25216084013388,1.76834758787745,1.4481
1.24827556163118,1.74641182658047,0.9654
1.25194424165095,1.73756933694246,1.2872
1.25195100238099,1.75917969582713,1.4481
1.26204671454001,1.7939886320194,1.609
1.29181490223614,1.94960516350811,1.1263
1.28671046856128,1.9280636843294,1.2872
1.28854296741984,1.90164542806118,1.4481
1.28463459873164,1.92353142428175,1.1263
1.28846627051053,1.90075548733895,1.4481
1.30263215298567,1.96494901333216,1.609
1.30070193619585,1.95584562160243,1.2872
1.30074781428659,1.989921924325,1.4481
1.30243712055384,1.95470494443081,1.609
1.3302054241016,2.08311013148425,1.4481


==> data/taxEmissionsCustomers.csv <==
2.91090617163394,0.911595656149401,0
0.374910612833081,0.91957846505417,1.1263
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.792851493379924,0.918581507835109,0.4827
0.376664171392111,0.919537235410755,1.1263
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
1.70318111514706,0.916504703985173,0.1609
0.388464291681495,0.919489374226131,0.9654
0.0471131774106352,0.919377890178387,1.1263
0.0471131774106352,0.919377890178387,1.1263
0.0471131774106352,0.919377890178387,1.1263
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
5.14967044877138,1.00373905012007,0
1.19532638371407,1.02033258309951,0.4827
1.17268392137528,1.02037548644389,0.6436
0.78088225735097,1.02194602409816,0.9654
0.37871607426441,1.0264451465149,1.609
3.3492360232091,1.01292687082262,0.1609
2.18833887876324,1.01809362493003,0.3218
1.1958546529976,1.02025550395779,0.4827
0.796605283093177,1.02192183794118,0.8045
0.379730651868851,1.0264064371889,1.609
2.80520447855432,1.01539601393179,0.1609
1.20761228607187,1.01996318701689,0.4827
0.806214680959067,1.02171415703536,0.8045
0.391645312082789,1.0263360452787,1.4481
0.0841912057218879,1.02662807516982,1.609
0.0841912057218879,1.02662807516982,1.609
0.0841912057218879,1.02662807516982,1.609
2.03447933809508,1.08560598485982,0.4827
1.62531873863421,1.08784528799086,0.6436
1.24150736757278,1.08984633306355,0.8045
0.805206933920339,1.09711926291251,1.1263
0.440963097281245,1.09834647866696,1.609
3.36518566313931,1.08301826445492,0.3218
1.65380309234794,1.08765480448193,0.4827
1.26393082241844,1.08970330767532,0.6436
1.24237254781225,1.08977327426149,0.8045
0.806414287875551,1.09702847920895,1.1263
0.441401068799272,1.09831561261178,1.609
2.84198555267011,1.08512660576792,0.3218
1.66777145110455,1.08739528058947,0.4827
1.2281730341791,1.09470712490398,0.6436
0.825846468213934,1.09680603962965,0.9654
0.445035819543408,1.09823263356855,1.609
0.894156320131263,1.16451446439681,1.2872
0.894119622288932,1.16445046790727,1.2872
1.2649958220921,1.18679949655071,1.1263
0.919565873585347,1.18841336658929,1.2872
0.905265312847856,1.18842751313527,1.4481
0.582202140602075,1.18969237280642,1.609
1.65337851678604,1.184740852851,0.8045
1.28737030947317,1.18664815525344,0.9654
1.26667576959945,1.1867340667245,1.1263
0.920308862358817,1.18838492068524,1.2872
0.582740622645735,1.18966695351371,1.609
1.29415537888702,1.18641556881191,0.9654
0.939112173449634,1.18823305255573,1.1263
0.926306503750266,1.18823973906349,1.2872
0.509644668446019,1.19748053669518,1.609
1.38637172749646,1.22441325563568,1.1263
0.923134410671451,1.23599527427442,1.4481
0.579712306953883,1.23749023642628,1.609
1.38621552726727,1.22432625114655,1.1263
0.921427623876582,1.23595597681812,1.4481
0.579635499439404,1.23744316613207,1.609
1.32059214647752,1.23366617996427,0.9654
1.30330179153511,1.23372523118905,1.1263
0.935837644551112,1.23576591449193,1.2872
0.922436762124986,1.23580447017909,1.4481
0.580551151975748,1.23733538349091,1.609
0.92880719132909,1.26167290605038,1.609
0.941996941339684,1.26161173353755,1.4481
0.92818897143319,1.26163390651092,1.609
0.945347795290988,1.26145825994424,1.4481
1.29873754954238,1.27764926375076,1.4481
1.32000332011314,1.27749812184918,1.2872
1.29909253626397,1.27759072781951,1.4481
1.41379909218413,1.29380581216833,1.2872
1.04336137473948,1.2957770108639,1.609
1.41210549725356,1.29374413490738,1.2872
1.05518258079428,1.29563093181758,1.4481
1.04114779049681,1.29568458269254,1.609
1.42697486707773,1.29344848051579,1.1263
1.40827388756283,1.2935481721498,1.2872
1.05322126199165,1.29544280893982,1.4481
0.71235970870544,1.29706065083408,1.609
1.76344444492022,1.31765682852178,1.2872
1.4091168340899,1.31964263638577,1.4481
1.06488715770415,1.32147109610917,1.609
1.76131425384268,1.31758386568018,1.2872
1.40704552887087,1.31955346442776,1.4481
1.06410120462619,1.32140811873434,1.609
1.42565598090431,1.31921962816409,1.2872
1.06571349106204,1.3211511949275,1.609
1.79116174203762,1.33540726048528,1.2872
1.44173765087455,1.33732469243192,1.4481
1.79186420321205,1.33530752406662,1.2872
1.79895478139485,1.34619075202916,1.4481
1.62314447789627,1.06394922653102,0.4827
1.21792963444422,1.06593665099641,0.6436
0.817925434867079,1.06753605975158,0.9654
0.396954683889387,1.07251930997442,1.609
4.00613029585399,1.05585890784946,0.1609
2.80573282517014,1.06143987271943,0.3218
1.62428077830688,1.0638083461949,0.4827
1.21942848794562,1.06588760177849,0.6436
0.820673466889365,1.06748674971783,0.9654
0.397660761900892,1.07247932607548,1.609
3.45375335431879,1.05837295732547,0.1609
1.25401630883881,1.0655777387146,0.4827
0.808625247031258,1.07105414867821,0.8045
0.410633064204181,1.07243089154167,1.4481
0.0963197861795947,1.07259250606406,1.609
0.0963197861795947,1.07259250606406,1.609
0.0963197861795947,1.07259250606406,1.609
1.28450193447097,1.11006543399676,0.6436
1.21365065404147,1.1150130759724,0.8045
0.822394592984064,1.11671507953465,0.9654
0.806566434782058,1.11671638771679,1.1263
0.427861612403275,1.11785401583604,1.609
1.23686720648608,1.11484886254674,0.6436
0.824583435268248,1.11665303620112,0.9654
0.428879070918038,1.11781713568895,1.609
1.25327125169918,1.11445054860356,0.6436
0.833937572997609,1.11641155976535,0.9654
0.434737315064615,1.11772881010678,1.609
2.47392046507411,1.15031736436667,0.4827
2.0635550751634,1.15242460190699,0.6436
0.846625084841081,1.16634341548623,1.2872
2.47721722397733,1.15019946823757,0.4827
2.06432708526285,1.15239471776329,0.6436
0.848796218401004,1.16629681140684,1.2872
1.69033486983678,1.15680986710134,0.6436
1.27492405615263,1.15885512629591,0.8045
0.867110449019277,1.16058223410521,1.1263
0.481713306962457,1.16176606553108,1.609
4.12751204632449,1.14327559020967,0.3218
1.69239509998026,1.15666764713765,0.6436
1.27706378207266,1.15875968507773,0.8045
0.884848762141785,1.16050118552671,0.9654
0.869728983461865,1.16051043205282,1.1263
0.483208261161504,1.16173914125803,1.609
1.3100640942654,1.15838900921977,0.6436
1.2918006156768,1.15841773359205,0.8045
0.891758913918128,1.16031617055507,0.9654
0.487629925829778,1.16164163068857,1.609
1.26597888341604,1.20881207309701,1.1263
0.894551893197938,1.25895684877234,1.609
0.909093418341902,1.25891179289028,1.4481
0.896034977511748,1.25891758576859,1.609
0.915706035686327,1.25877664373807,1.4481
0.58511016287203,1.26012153596313,1.609
1.33682549241959,1.20062896610146,0.9654
0.947730920147763,1.20237476967387,1.1263
0.931064820531575,1.20241733183101,1.2872
0.55610181884836,1.20363847336551,1.609
1.74456725194607,1.19851754491099,0.8045
1.33928157951302,1.20051457163385,0.9654
0.949120696982944,1.20230303343411,1.1263
0.557247030781853,1.2036098239491,1.609
1.37076381890677,1.20022191641117,0.8045
0.969464589117191,1.20211505643672,0.9654
0.95463777513008,1.20212196273821,1.1263
0.484496678872619,1.20948189276141,1.609
1.73363229882877,1.24877734864966,0.9654
1.3515332362757,1.25063663309544,1.1263
0.98715727255939,1.25219184632735,1.2872
0.970978535984146,1.25222158745832,1.4481
0.530359957398013,1.26213830446382,1.609
1.73513331236449,1.24867161517192,0.9654
1.35498940554623,1.25053082027377,1.1263
0.988966896461125,1.25215903235727,1.2872
0.531815483801994,1.26213499736446,1.609
1.01105576740372,1.25194829561114,1.1263
0.995917902912175,1.25195845643978,1.2872
0.53624161740951,1.26203394442538,1.609
1.42508518334384,1.28850407375587,1.2872
0.949002060472983,1.30266554156877,1.609
1.42767720709627,1.28843683947203,1.2872
0.951779694594044,1.30263750376876,1.609
1.32646867280399,1.30074799311763,1.2872
0.972219573908432,1.30243618933084,1.4481
0.957745761096535,1.30246502245836,1.609
1.39723258946533,1.33198044087681,1.4481
1.39690130702743,1.33192837900369,1.4481
0.50461298881363,0.919554308174201,1.2872
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
2.28362528301501,0.914442999026682,0.1609
1.6797602290288,0.91676778375126,0.3218
1.07831380430954,0.918537683865658,0.6436
0.485928494529927,0.919548072291601,1.2872
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
1.10679726279239,0.91822868992977,0.4827
0.522823496933563,0.919464037831891,1.1263
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.2872
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.4481
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
0.0471131774106352,0.919377890178387,1.609
5.1496700716063,1.00373896017785,0
2.17744807526304,1.018258219236,0.4827
1.62257682071714,1.02035114720681,0.6436
1.59129123190891,1.02038318419959,0.8045
1.04959514275743,1.02193462301523,1.1263
0.51096764322805,1.02646803223338,1.609
3.93140003316259,1.01002922187762,0.1609
2.7630086006374,1.01566302859468,0.3218
2.17785426945682,1.01810695532875,0.4827
1.62297530306811,1.02025982752087,0.6436
1.07131504634346,1.02190764014052,0.9654
0.511255935461052,1.02643203867809,1.609
3.37898789059736,1.0126926262447,0.1609
2.23198164156106,1.01783801754403,0.3218
1.66397083207698,1.01993052670609,0.4827
1.09988246070242,1.02171246836009,0.8045
0.517246143843083,1.02631431678668,1.609
3.35198800806599,1.08322150407454,0.4827
1.67038413380982,1.08987146665051,0.9654
1.08055467936036,1.09712082658582,1.2872
2.81464730385723,1.08538627548833,0.4827
2.24224500982431,1.08768371712819,0.6436
1.70023949441219,1.08972348181766,0.8045
1.08175814644453,1.09702046753873,1.2872
0.579910002450303,1.09833639625636,1.609
2.83199145875364,1.08514987621084,0.4827
1.66133385805809,1.09466750458639,0.8045
1.1229169077496,1.09679365073723,0.9654
1.10636192905253,1.09679411507178,1.1263
0.583356600003027,1.09825782326867,1.609
1.8190657738719,1.16633100845302,1.1263
1.17662071595368,1.16452224152686,1.4481
1.70791057909756,1.16260442539582,1.1263
1.68522077527442,1.18683158772338,1.2872
1.19542265286393,1.1884191289155,1.4481
1.17489570080952,1.18843128836432,1.609
2.77199173340806,1.18266467400777,0.8045
2.22822127441753,1.18478306225021,0.9654
1.71408131476618,1.18667586371243,1.1263
1.68512644535587,1.18675701869898,1.2872
1.19536361455144,1.18838579698876,1.4481
0.723089665761974,1.18969102882466,1.609
1.74452243989806,1.18635825355645,0.9654
1.71814660047336,1.18642134517731,1.1263
1.2185302269065,1.18822557209015,1.2872
1.2003572990208,1.1882368063508,1.4481
0.650659137173388,1.19749199105732,1.609
2.53175529348248,1.22834297038538,1.1263
2.05121211965672,1.23169877904893,1.2872
1.21230303202886,1.23601024455712,1.609
1.82971463687535,1.22435322273248,1.2872
1.20876045454479,1.2359645291905,1.609
1.76467461571396,1.23367955162451,1.1263
1.74069981655952,1.23372898707077,1.2872
1.22499722359165,1.23577768408773,1.4481
1.20668502748323,1.23581277753082,1.609
1.81170671394073,1.24861675428024,1.4481
1.22480916995525,1.26165151871055,1.609
1.222891174728,1.26161843314036,1.609
1.74180829965333,1.25948617997095,1.2872
1.24225096235714,1.26143369389058,1.4481
1.2239631330117,1.26145970117538,1.609
1.71429291862886,1.27768400277469,1.609
1.74147998711096,1.27753257532388,1.4481
1.74499997901042,1.27725761927797,1.4481
2.59615265051743,1.29816880255262,1.2872
1.86543571739255,1.29385015713851,1.4481
1.35762847906897,1.29574012963957,1.609
2.60178683106322,1.29806898505503,1.2872
1.86130022294149,1.29377893815431,1.4481
1.353268199843,1.29564803050715,1.609
1.87653580146927,1.29348148835479,1.2872
1.8513949320336,1.29356694863761,1.4481
1.34767554522222,1.2954460318275,1.609
2.34682174210889,1.31772540222732,1.4481
1.84336597401103,1.31968582358457,1.609
1.83894773513597,1.31958983647618,1.609
2.91629133272776,1.31527943864964,1.1263
2.37487360098734,1.3172588744766,1.2872
1.36769126002072,1.32112230243959,1.609
3.14404938136104,1.34087331691744,1.2872
2.37093585414035,1.3354696195208,1.4481
3.15442194795342,1.3407720865157,1.2872
2.36749454308206,1.33537907927816,1.4481
2.20708818526525,1.06398780084588,0.6436
1.64850374825057,1.06596137777001,0.8045
1.09379130744651,1.06753107426753,1.1263
0.532468149343978,1.07254629118528,1.609
3.40289048032051,1.05876492784338,0.3218
2.79341931220988,1.06147097822194,0.4827
1.68106050624524,1.06585091845604,0.6436
1.65005341035406,1.06589722758479,0.8045
1.09698691873951,1.06748151039152,1.1263
0.532629032429247,1.0725056731442,1.609
4.04067348368675,1.05553981151379,0.1609
2.86166523236052,1.06098709174056,0.3218
2.26872896833191,1.06340984843302,0.4827
1.09090376836622,1.07102920954921,0.9654
0.538691658538251,1.07240422625381,1.609
2.2928014318501,1.10819330467861,0.6436
1.72976207352882,1.11009558125292,0.8045
1.64819212627634,1.11502674795795,0.9654
1.08499351748303,1.11671468261364,1.2872
0.567664306285211,1.11788109523076,1.609
2.29467750979203,1.10808771464439,0.6436
1.67986553178927,1.11485527420035,0.8045
1.10904485033721,1.11664853896536,1.1263
0.568602965366174,1.11784162478372,1.609
1.69915355949338,1.1143943917033,0.8045
1.11885094431164,1.11639021092869,1.1263
0.574318527618125,1.1177568568766,1.609
3.35669935850229,1.15041652681023,0.6436
2.78898713796243,1.15251305004327,0.8045
1.11604896982601,1.16634636189631,1.4481
3.95350278609384,1.14791506802762,0.4827
3.36237237852371,1.15027382651997,0.6436
1.11806192705767,1.1662956751785,1.4481
4.07851564998395,1.14916489068831,0.4827
1.72384458999128,1.15887704933019,0.9654
1.15556594546476,1.16059099748465,1.2872
0.626518622359455,1.16178555942106,1.609
4.1090198166268,1.14335314216679,0.4827
2.29960319816504,1.15669059262472,0.8045
1.72643186680043,1.15876658765393,0.9654
1.18002615011712,1.16050020356662,1.1263
1.1591439202328,1.16050891641529,1.2872
0.627984562972346,1.16176030486844,1.609
2.35560350383955,1.15614223152661,0.6436
1.76953513946108,1.15837542466554,0.8045
1.20600427480894,1.16029810589381,0.9654
1.18658321296044,1.16030019054512,1.1263
0.632000735870146,1.16165835369941,1.609
2.25617007883048,1.2069457567617,0.9654
1.72046253126255,1.2087514376428,1.1263
1.69008264579429,1.20884385174116,1.2872
1.1835260202254,1.21029773215247,1.4481
2.25646676753116,1.20685408472544,0.9654
1.72167644110501,1.2086779689685,1.1263
1.18573887092999,1.21025514281529,1.4481
1.73265038985981,1.2083630442742,1.1263
3.01786165952817,1.19846602108448,0.8045
1.79187870303251,1.20066025626647,1.1263
1.24664922179932,1.20239113673508,1.2872
0.705415529197807,1.20365457535643,1.609
3.0225422398557,1.19844910954637,0.8045
2.35858227194445,1.19856034061792,0.9654
1.79512135238258,1.20052972325762,1.1263
1.2480122767633,1.20231003984991,1.2872
0.706465791542146,1.20362912588319,1.609
2.41017132045748,1.19804406560526,0.8045
1.83492196529305,1.20023097799355,0.9654
1.27281464622554,1.20210237724999,1.1263
1.25214884383397,1.20212027773506,1.2872
0.634640593524465,1.20949228683433,1.609
2.88349715205722,1.24676311435276,0.9654
2.3243729056931,1.24883242750347,1.1263
1.78698412364342,1.25067944606092,1.2872
1.27110583800732,1.25220279219718,1.4481
1.24748767533503,1.25222931125569,1.609
2.88482027868626,1.24666029874789,0.9654
2.3254291570356,1.24870862536781,1.1263
1.79019316796325,1.25056293760603,1.2872
1.27328580110726,1.25216084013388,1.4481
2.37981642842524,1.24827556163118,0.9654
1.30067029338373,1.25194424165095,1.2872
1.27951027696822,1.25195100238099,1.4481
0.682514852560028,1.26204671454001,1.609
3.11695398736282,1.29181490223614,1.1263
2.36405431860807,1.28671046856128,1.2872
1.8487674900213,1.28854296741984,1.4481
2.89733588119266,1.28463459873164,1.1263
1.8516122150857,1.28846627051053,1.4481
1.24343523592589,1.30263215298567,1.609
1.77627051344167,1.30070193619585,1.2872
1.75007246553618,1.30074781428659,1.4481
1.25034482278051,1.30243712055384,1.609
2.31682444960271,1.3302054241016,1.4481


==> data/taxEmissionsRevenue.csv <==
2.91090617163394,0,0
0.374910612833081,0.0783894860722393,1.1263
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.792851493379924,0.0768886917377527,0.4827
0.376664171392111,0.0807197105575051,1.1263
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
1.70318111514706,0.0642371980117554,0.1609
0.388464291681495,0.0713179188722465,0.9654
0.0471131774106352,0,1.1263
0.0471131774106352,0,1.1263
0.0471131774106352,0,1.1263
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
5.14967044877138,0.342750782629762,0
1.19532638371407,0.593604896001062,0.4827
1.17268392137528,0.627659828321502,0.6436
0.78088225735097,0.6469350240705,0.9654
0.37871607426441,0.648483648028405,1.609
3.3492360232091,0.518688599861741,0.1609
2.18833887876324,0.598978899936871,0.3218
1.1958546529976,0.596790069261926,0.4827
0.796605283093177,0.628278256653809,0.8045
0.379730651868851,0.649450075813779,1.609
2.80520447855432,0.538861084264689,0.1609
1.20761228607187,0.600052226560311,0.4827
0.806214680959067,0.626429380239514,0.8045
0.391645312082789,0.637829457522106,1.4481
0.0841912057218879,0.563,1.609
0.0841912057218879,0.563,1.609
0.0841912057218879,0.563,1.609
2.03447933809508,0.933935295227857,0.4827
1.62531873863421,0.981919237993378,0.6436
1.24150736757278,1.00135377587772,0.8045
0.805206933920339,1.04459965561988,1.1263
0.440963097281245,1.02214910360841,1.609
3.36518566313931,0.921985675013012,0.3218
1.65380309234794,0.936068329845778,0.4827
1.26393082241844,0.967637019354305,0.6436
1.24237254781225,1.00336341345902,0.8045
0.806414287875551,1.04567849370923,1.1263
0.441401068799272,1.02235719930499,1.609
2.84198555267011,0.928535484528639,0.3218
1.66777145110455,0.935118619943597,0.4827
1.2281730341791,0.986543187670296,0.6436
0.825846468213934,1.01794871300717,0.9654
0.445035819543408,1.01834673222977,1.609
0.894156320131263,1.37190369107363,1.2872
0.894119622288932,1.37171941411856,1.2872
1.2649958220921,1.45500942917703,1.1263
0.919565873585347,1.42930944077285,1.2872
0.905265312847856,1.44967823862717,1.4481
0.582202140602075,1.38254992575199,1.609
1.65337851678604,1.40442106312066,0.8045
1.28737030947317,1.420480149584,0.9654
1.26667576959945,1.45432483199246,1.1263
0.920308862358817,1.42883580970272,1.2872
0.582740622645735,1.38267511171014,1.609
1.29415537888702,1.4060993403467,0.9654
0.939112173449634,1.39769964368423,1.1263
0.926306503750266,1.41889646968865,1.2872
0.509644668446019,1.44867231413467,1.609
1.38637172749646,1.62872122370933,1.1263
0.923134410671451,1.7122264113817,1.4481
0.579712306953883,1.64991497159567,1.609
1.38621552726727,1.62865984438021,1.1263
0.921427623876582,1.71071020724994,1.4481
0.579635499439404,1.64909861098177,1.609
1.32059214647752,1.65000820357308,0.9654
1.30330179153511,1.68537323960827,1.1263
0.935837644551112,1.67592306922455,1.2872
0.922436762124986,1.69870529617766,1.4481
0.580551151975748,1.64471118638241,1.609
0.92880719132909,1.80622618169575,1.609
0.941996941339684,1.78339351255002,1.4481
0.92818897143319,1.80451916592704,1.609
0.945347795290988,1.77109617917938,1.4481
1.29873754954238,1.85113126000638,1.4481
1.32000332011314,1.81557168940152,1.2872
1.29909253626397,1.84865656283706,1.4481
1.41379909218413,1.93734445192026,1.2872
1.04336137473948,1.92782846371092,1.609
1.41210549725356,1.93624605748034,1.2872
1.05518258079428,1.9030372622542,1.4481
1.04114779049681,1.92585804186991,1.609
1.42697486707773,1.88184767917579,1.1263
1.40827388756283,1.91887760184986,1.2872
1.05322126199165,1.89242709805945,1.4481
0.71235970870544,1.82961108500215,1.609
1.76344444492022,2.06019100804372,1.2872
1.4091168340899,2.0462943857126,1.4481
1.06488715770415,1.99754683278322,1.609
1.76131425384268,2.05895558861585,1.2872
1.40704552887087,2.04405696399302,1.4481
1.06410120462619,1.99584881562468,1.609
1.42565598090431,1.99122149141385,1.2872
1.06571349106204,1.98609355254778,1.609
1.79116174203762,2.06494067489551,1.2872
1.44173765087455,2.04638062557566,1.4481
1.79186420321205,2.06346444148306,1.2872
1.79895478139485,2.07585952706665,1.4481
1.62314447789627,0.838803070812575,0.4827
1.21792963444422,0.86751692567048,0.6436
0.817925434867079,0.890803800783347,0.9654
0.396954683889387,0.899797295460775,1.609
4.00613029585399,0.72060463755887,0.1609
2.80573282517014,0.835606763228024,0.3218
1.62428077830688,0.842538390403684,0.4827
1.21942848794562,0.870584887823184,0.6436
0.820673466889365,0.892654913330222,0.9654
0.397660761900892,0.900491798793475,1.609
3.45375335431879,0.747033034221657,0.1609
1.25401630883881,0.834203362847952,0.4827
0.808625247031258,0.882179083997187,0.8045
0.410633064204181,0.888402812626429,1.4481
0.0963197861795947,0.81305,1.609
0.0963197861795947,0.81305,1.609
0.0963197861795947,0.81305,1.609
1.28450193447097,1.08229156481924,0.6436
1.21365065404147,1.14032400959422,0.8045
0.822394592984064,1.13902693179953,0.9654
0.806566434782058,1.16131933708925,1.1263
0.427861612403275,1.13792519782511,1.609
1.23686720648608,1.10615434338491,0.6436
0.824583435268248,1.14023360659535,0.9654
0.428879070918038,1.13844111991225,1.609
1.25327125169918,1.10272159339603,0.6436
0.833937572997609,1.13512567474356,0.9654
0.434737315064615,1.13501241619157,1.609
2.47392046507411,1.18838002034587,0.4827
2.0635550751634,1.25451336123954,0.6436
0.846625084841081,1.36078319770713,1.2872
2.47721722397733,1.19339681200871,0.4827
2.06432708526285,1.25898524260724,0.6436
0.848796218401004,1.36058588142875,1.2872
1.69033486983678,1.30977104653899,0.6436
1.27492405615263,1.34410517806713,0.8045
0.867110449019277,1.37027766399981,1.1263
0.481713306962457,1.34825388297078,1.609
4.12751204632449,1.18624383980673,0.3218
1.69239509998026,1.31231315875345,0.6436
1.27706378207266,1.34589037070639,0.8045
0.884848762141785,1.34690765752593,0.9654
0.869728983461865,1.370850455267,1.1263
0.483208261161504,1.34866419150236,1.609
1.3100640942654,1.30165771789839,0.6436
1.2918006156768,1.33908005992158,0.8045
0.891758913918128,1.341046588561,0.9654
0.487629925829778,1.34531027914561,1.609
1.26597888341604,1.59599534410961,1.1263
0.894551893197938,1.76211732504944,1.609
0.909093418341902,1.74031361343638,1.4481
0.896034977511748,1.7611382989267,1.609
0.915706035686327,1.72917300609392,1.4481
0.58511016287203,1.67483019536306,1.609
1.33682549241959,1.55085003360487,0.9654
0.947730920147763,1.54227437269003,1.1263
0.931064820531575,1.56618305994582,1.2872
0.55610181884836,1.52078657063691,1.609
1.74456725194607,1.5285179986972,0.8045
1.33928157951302,1.55159257681896,0.9654
0.949120696982944,1.54249877473212,1.1263
0.557247030781853,1.52102502610598,1.609
1.37076381890677,1.50399279362179,0.8045
0.969464589117191,1.51038249180692,0.9654
0.95463777513008,1.53443830598615,1.1263
0.484496678872619,1.58544356222944,1.609
1.73363229882877,1.76264634016141,0.9654
1.3515332362757,1.77001834964534,1.1263
0.98715727255939,1.74566770017005,1.2872
0.970978535984146,1.76666583096159,1.4481
0.530359957398013,1.79752721981957,1.609
1.73513331236449,1.76382703725716,0.9654
1.35498940554623,1.76978494220186,1.1263
0.988966896461125,1.74530217611717,1.2872
0.531815483801994,1.79740002992878,1.609
1.01105576740372,1.71420403173647,1.1263
0.995917902912175,1.73632614394774,1.2872
0.53624161740951,1.79304818921814,1.609
1.42508518334384,1.86704819253614,1.2872
0.949002060472983,1.96464353455231,1.609
1.42767720709627,1.86623015863441,1.2872
0.951779694594044,1.96359167732147,1.609
1.32646867280399,1.95544343039054,1.2872
0.972219573908432,1.93214761638804,1.4481
0.957745761096535,1.95331321453667,1.609
1.39723258946533,2.01508334018484,1.4481
1.39690130702743,2.012838071462,1.4481
0.50461298881363,0.0887166792616937,1.2872
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
2.28362528301501,0.0546646761582116,0.1609
1.6797602290288,0.079921748210854,0.3218
1.07831380430954,0.101325397695677,0.6436
0.485928494529927,0.0871671557481797,1.2872
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
1.10679726279239,0.0817357116554339,0.4827
0.522823496933563,0.0817951061764657,1.1263
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.2872
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.4481
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
0.0471131774106352,0,1.609
5.1496700716063,0.342750641217592,0
2.17744807526304,0.605701531039688,0.4827
1.62257682071714,0.629191460395302,0.6436
1.59129123190891,0.662346750142971,0.8045
1.04959514275743,0.668813427864732,1.1263
0.51096764322805,0.649838836055777,1.609
3.93140003316259,0.479941388232649,0.1609
2.7630086006374,0.563895184228808,0.3218
2.17785426945682,0.61102330803193,0.4827
1.62297530306811,0.633168507526571,0.6436
1.07131504634346,0.651062934891932,0.9654
0.511255935461052,0.650755677175964,1.609
3.37898789059736,0.506697600908311,0.1609
2.23198164156106,0.572512779827119,0.3218
1.66397083207698,0.601173739012663,0.4827
1.09988246070242,0.627672882893312,0.8045
0.517246143843083,0.647703765136736,1.609
3.35198800806599,0.934757332452434,0.4827
1.67038413380982,1.03700189087115,0.9654
1.08055467936036,1.06721425097744,1.2872
2.81464730385723,0.938954009661296,0.4827
2.24224500982431,0.986270320476337,0.6436
1.70023949441219,1.00447508779249,0.8045
1.08175814644453,1.06833502161093,1.2872
0.579910002450303,1.02362972281857,1.609
2.83199145875364,0.943369917421301,0.4827
1.66133385805809,1.02093395338453,0.8045
1.1229169077496,1.01888374292647,0.9654
1.10636192905253,1.04029292935689,1.1263
0.583356600003027,1.01947974834019,1.609
1.8190657738719,1.4072766211442,1.1263
1.17662071595368,1.39511771879558,1.4481
1.70791057909756,1.39824560688248,1.1263
1.68522077527442,1.48980705638415,1.2872
1.19542265286393,1.45177858613963,1.4481
1.17489570080952,1.4712973566631,1.609
2.77199173340806,1.41916839891488,0.8045
2.22822127441753,1.45297179421076,0.9654
1.71408131476618,1.45579752632586,1.1263
1.68512644535587,1.48880627247162,1.2872
1.19536361455144,1.45103647733071,1.4481
0.723089665761974,1.3840224967548,1.609
1.74452243989806,1.4069061969055,0.9654
1.71814660047336,1.4401749033344,1.1263
1.2185302269065,1.42010461023271,1.2872
1.2003572990208,1.44093718209087,1.4481
0.650659137173388,1.44946601477812,1.609
2.53175529348248,1.6922163840193,1.1263
2.05121211965672,1.69810446670342,1.2872
1.21230303202886,1.73618958682033,1.609
1.82971463687535,1.6655123341427,1.2872
1.20876045454479,1.73412439162828,1.609
1.76467461571396,1.68583140968579,1.1263
1.74069981655952,1.72072027881666,1.2872
1.22499722359165,1.69951396283302,1.4481
1.20668502748323,1.72172332645933,1.609
1.81170671394073,1.75745870335258,1.4481
1.22480916995525,1.80791932124497,1.609
1.222891174728,1.80625109818682,1.609
1.74180829965333,1.79285680602742,1.2872
1.24225096235714,1.77230820433071,1.4481
1.2239631330117,1.79336080772752,1.609
1.71429291862886,1.88539134935857,1.609
1.74147998711096,1.8504933877043,1.4481
1.74499997901042,1.83002167456512,1.4481
2.59615265051743,2.00416556240449,1.2872
1.86543571739255,1.97523389005026,1.4481
1.35762847906897,1.92944177471139,1.609
2.60178683106322,2.00552243649005,1.2872
1.86130022294149,1.97353376796215,1.4481
1.353268199843,1.92738605068481,1.609
1.87653580146927,1.91902532104913,1.2872
1.8513949320336,1.95528028086459,1.4481
1.34767554522222,1.91635201547651,1.609
2.34682174210889,2.10917839005673,1.4481
1.84336597401103,2.08221437525734,1.609
1.83894773513597,2.07919039231902,1.609
2.91629133272776,2.01060027259093,1.1263
2.37487360098734,2.03294142005915,1.2872
1.36769126002072,1.98751284091315,1.609
3.14404938136104,2.13026970279579,1.2872
2.37093585414035,2.11367492024554,1.4481
3.15442194795342,2.13204699856765,1.2872
2.36749454308206,2.11122266232169,1.4481
2.20708818526525,0.887986642026062,0.6436
1.64850374825057,0.903498462452623,0.8045
1.09379130744651,0.913395734561784,1.1263
0.532468149343978,0.901186317985315,1.609
3.40289048032051,0.782625292325516,0.3218
2.79341931220988,0.85139674912277,0.4827
1.68106050624524,0.871563690173724,0.6436
1.65005341035406,0.907035276079209,0.8045
1.09698691873951,0.915390647294586,1.1263
0.532629032429247,0.90183635617637,1.609
4.04067348368675,0.701405185429005,0.1609
2.86166523236052,0.797326858454797,0.3218
2.26872896833191,0.846587266875203,0.4827
1.09090376836622,0.904788521842845,0.9654
0.538691658538251,0.898474201989465,1.609
2.2928014318501,1.0994964583949,0.6436
1.72976207352882,1.11990368210684,0.8045
1.64819212627634,1.17674471992697,0.9654
1.08499351748303,1.18424567116,1.2872
0.567664306285211,1.13924497898126,1.609
2.29467750979203,1.10263859347201,0.6436
1.67986553178927,1.14404024794677,0.8045
1.10904485033721,1.16393808379461,1.1263
0.568602965366174,1.13978271332064,1.609
1.69915355949338,1.13898306686196,0.8045
1.11885094431164,1.15775900252958,1.1263
0.574318527618125,1.13612841262996,1.609
3.35669935850229,1.26388044964861,0.6436
2.78898713796243,1.31603343099128,0.8045
1.11604896982601,1.38269338286934,1.4481
3.95350278609384,1.18938537397786,0.4827
3.36237237852371,1.2698494060654,0.6436
1.11806192705767,1.38242845473252,1.4481
4.07851564998395,1.21877443415807,0.4827
1.72384458999128,1.3822101301338,0.9654
1.15556594546476,1.39420157670445,1.2872
0.626518622359455,1.34968522860369,1.609
4.1090198166268,1.21028797535996,0.4827
2.29960319816504,1.36460528309382,0.8045
1.72643186680043,1.38395497870329,0.9654
1.18002615011712,1.37163160817717,1.1263
1.1591439202328,1.39488917315413,1.2872
0.627984562972346,1.35002410442826,1.609
2.35560350383955,1.30675771698096,0.6436
1.76953513946108,1.33917400192117,0.8045
1.20600427480894,1.34139428029442,0.9654
1.18658321296044,1.3648723086046,1.1263
0.632000735870146,1.34651304217943,1.609
2.25617007883048,1.59061116770579,0.9654
1.72046253126255,1.59743680034537,1.1263
1.69008264579429,1.63117752760371,1.2872
1.1835260202254,1.59481292012981,1.4481
2.25646676753116,1.59282412127048,0.9654
1.72167644110501,1.59733205568797,1.1263
1.18573887092999,1.59434153033066,1.4481
1.73265038985981,1.58337709619902,1.1263
3.01786165952817,1.54139020846214,0.8045
1.79187870303251,1.58944470416864,1.1263
1.24664922179932,1.5672996469629,1.2872
0.705415529197807,1.52220786813404,1.609
3.0225422398557,1.54453135984863,0.8045
2.35858227194445,1.58101471630102,0.9654
1.79512135238258,1.59017223188416,1.1263
1.2480122767633,1.56743343921747,1.2872
0.706465791542146,1.52237780557898,1.609
2.41017132045748,1.51879749906247,0.8045
1.83492196529305,1.54173535319095,0.9654
1.27281464622554,1.53497833657864,1.1263
1.25214884383397,1.55854054068781,1.2872
0.634640593524465,1.58624174904538,1.609
2.88349715205722,1.78728274960175,0.9654
2.3243729056931,1.81264205820868,1.1263
1.78698412364342,1.80633455880657,1.2872
1.27110583800732,1.76884246145561,1.4481
1.24748767533503,1.7888348925364,1.609
2.88482027868626,1.78969180280022,0.9654
2.3254291570356,1.81344844413403,1.1263
1.79019316796325,1.8056871468683,1.2872
1.27328580110726,1.76834758787745,1.4481
2.37981642842524,1.74641182658047,0.9654
1.30067029338373,1.73756933694246,1.2872
1.27951027696822,1.75917969582713,1.4481
0.682514852560028,1.7939886320194,1.609
3.11695398736282,1.94960516350811,1.1263
2.36405431860807,1.9280636843294,1.2872
1.8487674900213,1.90164542806118,1.4481
2.89733588119266,1.92353142428175,1.1263
1.8516122150857,1.90075548733895,1.4481
1.24343523592589,1.96494901333216,1.609
1.77627051344167,1.95584562160243,1.2872
1.75007246553618,1.989921924325,1.4481
1.25034482278051,1.95470494443081,1.609
2.31682444960271,2.08311013148425,1.4481

